On the Acquisition of Stationary Signals Using Uniform ADCs

In this work, we consider the acquisition of stationary signals using uniform analog-to-digital converters (ADCs), i.e., employing uniform sampling and scalar uniform quantization. We jointly optimize the pre-sampling and reconstruction filters to minimize the time-averaged mean-squared error (TMSE) in recovering the continuous-time input signal for a fixed sampling rate and quantizer resolution and obtain closed-form expressions for the minimal achievable TMSE. We show that the TMSE-minimizing pre-sampling filter omits aliasing and discards weak frequency components to resolve the remaining ones with higher resolution when the rate budget is small. In our numerical study, we validate our results and show that sub-Nyquist sampling often minimizes the TMSE under tight rate budgets at the output of the ADC.

==> data/cmp_kipnis_gauss_fs-div-fNyq_discrete-b_prop_pcm_R3-75.dat <==
   1.2500000e+00   7.7873234e-02   8.4420111e-02
   9.3750000e-01   5.3088300e-02   5.5237987e-02
   7.5000000e-01   8.5105080e-02   8.5445343e-02


==> data/cmp_kipnis_gauss_fs-div-fNyq_prop_pcm_adx_R3-75.dat <==
   7.5000000e-01   8.5105080e-02   8.5445343e-02   7.8194803e-02
   7.6000000e-01   8.1896674e-02   8.2282603e-02   7.4403817e-02
   7.7000000e-01   7.8882356e-02   7.9318548e-02   7.0777138e-02
   7.8000000e-01   7.6057765e-02   7.6549086e-02   6.7310211e-02
   7.9000000e-01   7.3418490e-02   7.3970066e-02   6.3998492e-02
   8.0000000e-01   7.0960073e-02   7.1577285e-02   6.0837456e-02
   8.1000000e-01   6.8678021e-02   6.9366486e-02   5.7822599e-02
   8.2000000e-01   6.6567805e-02   6.7333365e-02   5.4949446e-02
   8.3000000e-01   6.4624877e-02   6.5473574e-02   5.2213557e-02
   8.4000000e-01   6.2844665e-02   6.3782722e-02   4.9610528e-02
   8.5000000e-01   6.1222593e-02   6.2256381e-02   4.7136001e-02
   8.6000000e-01   5.9754075e-02   6.0890086e-02   4.4785662e-02
   8.7000000e-01   5.8434529e-02   5.9679337e-02   4.2555254e-02
   8.8000000e-01   5.7259384e-02   5.8619603e-02   4.0440571e-02
   8.9000000e-01   5.6224080e-02   5.7706325e-02   3.8437470e-02
   9.0000000e-01   5.5324080e-02   5.6934916e-02   3.6541869e-02
   9.1000000e-01   5.4554874e-02   5.6300765e-02   3.4749751e-02
   9.2000000e-01   5.3911981e-02   5.5799237e-02   3.3057170e-02
   9.3000000e-01   5.3390960e-02   5.5425680e-02   3.1460250e-02
   9.4000000e-01   5.2987413e-02   5.5175423e-02   2.9955189e-02
   9.5000000e-01   5.2696989e-02   5.5043784e-02   2.8538261e-02
   9.6000000e-01   5.2515387e-02   5.5026072e-02   2.7205819e-02
   9.7000000e-01   5.2438366e-02   5.5117587e-02   2.5954294e-02
   9.8000000e-01   5.2461743e-02   5.5313635e-02   2.4780197e-02
   9.9000000e-01   5.2581401e-02   5.5609524e-02   2.3680123e-02
   1.0000000e+00   5.2793288e-02   5.6000576e-02   2.2650751e-02
   1.0100000e+00   5.3093427e-02   5.6482134e-02   2.1688841e-02
   1.0200000e+00   5.3477914e-02   5.7049569e-02   2.0791242e-02
   1.0300000e+00   5.3942919e-02   5.7698289e-02   1.9954883e-02
   1.0400000e+00   5.4484695e-02   5.8423751e-02   1.9176784e-02
   1.0500000e+00   5.5099575e-02   5.9221470e-02   1.8454047e-02
   1.0600000e+00   5.5783975e-02   6.0087031e-02   1.7783860e-02
   1.0700000e+00   5.6534398e-02   6.1016100e-02   1.7163498e-02
   1.0800000e+00   5.7347430e-02   6.2004437e-02   1.6590321e-02
   1.0900000e+00   5.8219749e-02   6.3047905e-02   1.6061772e-02
   1.1000000e+00   5.9148117e-02   6.4142485e-02   1.5575379e-02
   1.1100000e+00   6.0129390e-02   6.5284288e-02   1.5128755e-02
   1.1200000e+00   6.1160510e-02   6.6469559e-02   1.4719593e-02
   1.1300000e+00   6.2238510e-02   6.7694695e-02   1.4345670e-02
   1.1400000e+00   6.3360515e-02   6.8956246e-02   1.4004842e-02
   1.1500000e+00   6.4523737e-02   7.0250928e-02   1.3695046e-02
   1.1600000e+00   6.5725481e-02   7.1575624e-02   1.3414297e-02
   1.1700000e+00   6.6963139e-02   7.2927390e-02   1.3160687e-02
   1.1800000e+00   6.8234191e-02   7.4303458e-02   1.2932384e-02
   1.1900000e+00   6.9536208e-02   7.5701234e-02   1.2727630e-02
   1.2000000e+00   7.0866845e-02   7.7118298e-02   1.2544742e-02
   1.2100000e+00   7.2223843e-02   7.8552406e-02   1.2382106e-02
   1.2200000e+00   7.3605030e-02   8.0001478e-02   1.2238181e-02
   1.2300000e+00   7.5008316e-02   8.1463600e-02   1.2111492e-02
   1.2400000e+00   7.6431693e-02   8.2937014e-02   1.2000632e-02
   1.2500000e+00   7.7873234e-02   8.4420111e-02   1.1904260e-02
   1.2600000e+00   7.9331090e-02   8.5911427e-02   1.1821098e-02
   1.2700000e+00   8.0803491e-02   8.7409631e-02   1.1749929e-02
   1.2800000e+00   8.2288743e-02   8.8913516e-02   1.1689599e-02
   1.2900000e+00   8.3785224e-02   9.0421994e-02   1.1639012e-02
   1.3000000e+00   8.5291386e-02   9.1934085e-02   1.1597126e-02
   1.3100000e+00   8.6805751e-02   9.3448907e-02   1.1562959e-02
   1.3200000e+00   8.8326910e-02   9.4965673e-02   1.1535579e-02
   1.3300000e+00   8.9853520e-02   9.6483676e-02   1.1514109e-02
   1.3400000e+00   9.1384304e-02   9.8002286e-02   1.1497720e-02
   1.3500000e+00   9.2918045e-02   9.9520942e-02   1.1485632e-02
   1.3600000e+00   9.4453591e-02   1.0103915e-01   1.1477114e-02
   1.3700000e+00   9.5989847e-02   1.0255645e-01   1.1471478e-02
   1.3800000e+00   9.7525774e-02   1.0407247e-01   1.1468082e-02
   1.3900000e+00   9.9060412e-02   1.0558684e-01   1.1466325e-02
   1.4000000e+00   1.0059323e-01   1.0709927e-01   1.1465647e-02
   1.4100000e+00   1.0212407e-01   1.0860948e-01   1.1465526e-02
   1.4200000e+00   1.0365278e-01   1.1011723e-01   1.1465526e-02
   1.4300000e+00   1.0517922e-01   1.1162230e-01   1.1465526e-02
   1.4400000e+00   1.0670326e-01   1.1312450e-01   1.1465526e-02
   1.4500000e+00   1.0822476e-01   1.1462367e-01   1.1465526e-02
   1.4600000e+00   1.0974363e-01   1.1611967e-01   1.1465526e-02
   1.4700000e+00   1.1125973e-01   1.1761236e-01   1.1465526e-02
   1.4800000e+00   1.1277298e-01   1.1910163e-01   1.1465526e-02
   1.4900000e+00   1.1428327e-01   1.2058739e-01   1.1465526e-02
   1.5000000e+00   1.1579051e-01   1.2206953e-01   1.1465526e-02


==> data/cmp_kipnis_rect_fs-div-fNyq_discrete-b_prop_pcm_R3-75.dat <==
   1.2500000e+00   7.7120817e-02   7.7120817e-02
   9.3750000e-01   8.9931145e-02   8.9931145e-02
   7.5000000e-01   2.5657254e-01   2.5657254e-01


==> data/cmp_kipnis_rect_fs-div-fNyq_prop_pcm_adx_R3-75.dat <==
   7.5000000e-01   2.5657254e-01   2.5657254e-01   2.5073242e-01
   7.6000000e-01   2.4721462e-01   2.4721462e-01   2.4081306e-01
   7.7000000e-01   2.3790102e-01   2.3790102e-01   2.3090028e-01
   7.8000000e-01   2.2863336e-01   2.2863336e-01   2.2099443e-01
   7.9000000e-01   2.1941327e-01   2.1941327e-01   2.1109584e-01
   8.0000000e-01   2.1024235e-01   2.1024235e-01   2.0120485e-01
   8.1000000e-01   2.0112217e-01   2.0112217e-01   1.9132181e-01
   8.2000000e-01   1.9205430e-01   1.9205430e-01   1.8144707e-01
   8.3000000e-01   1.8304027e-01   1.8304027e-01   1.7158098e-01
   8.4000000e-01   1.7408159e-01   1.7408159e-01   1.6172389e-01
   8.5000000e-01   1.6517974e-01   1.6517974e-01   1.5187616e-01
   8.6000000e-01   1.5633617e-01   1.5633617e-01   1.4203815e-01
   8.7000000e-01   1.4755230e-01   1.4755230e-01   1.3221020e-01
   8.8000000e-01   1.3882952e-01   1.3882952e-01   1.2239268e-01
   8.9000000e-01   1.3016918e-01   1.3016918e-01   1.1258595e-01
   9.0000000e-01   1.2157259e-01   1.2157259e-01   1.0279035e-01
   9.1000000e-01   1.1304104e-01   1.1304104e-01   9.3006243e-02
   9.2000000e-01   1.0457577e-01   1.0457577e-01   8.3233986e-02
   9.3000000e-01   9.6177991e-02   9.6177991e-02   7.3473929e-02
   9.4000000e-01   8.7848862e-02   8.7848862e-02   6.3726423e-02
   9.5000000e-01   7.9589517e-02   7.9589517e-02   5.3991815e-02
   9.6000000e-01   7.1401041e-02   7.1401041e-02   4.4270451e-02
   9.7000000e-01   6.3284485e-02   6.3284485e-02   3.4562676e-02
   9.8000000e-01   5.5240856e-02   5.5240856e-02   2.4868829e-02
   9.9000000e-01   4.7271121e-02   4.7271121e-02   1.5189248e-02
   1.0000000e+00   3.9376207e-02   3.9376207e-02   5.5242656e-03
   1.0100000e+00   4.0754766e-02   4.0754766e-02   5.5242656e-03
   1.0200000e+00   4.2148482e-02   4.2148482e-02   5.5242656e-03
   1.0300000e+00   4.3556746e-02   4.3556746e-02   5.5242656e-03
   1.0400000e+00   4.4978960e-02   4.4978960e-02   5.5242656e-03
   1.0500000e+00   4.6414534e-02   4.6414534e-02   5.5242656e-03
   1.0600000e+00   4.7862887e-02   4.7862887e-02   5.5242656e-03
   1.0700000e+00   4.9323449e-02   4.9323449e-02   5.5242656e-03
   1.0800000e+00   5.0795660e-02   5.0795660e-02   5.5242656e-03
   1.0900000e+00   5.2278971e-02   5.2278971e-02   5.5242656e-03
   1.1000000e+00   5.3772847e-02   5.3772847e-02   5.5242656e-03
   1.1100000e+00   5.5276761e-02   5.5276761e-02   5.5242656e-03
   1.1200000e+00   5.6790198e-02   5.6790198e-02   5.5242631e-03
   1.1300000e+00   5.8312664e-02   5.8312664e-02   5.5242656e-03
   1.1400000e+00   5.9843664e-02   5.9843664e-02   5.5242656e-03
   1.1500000e+00   6.1382773e-02   6.1382773e-02   5.5243200e-03
   1.1600000e+00   6.2929378e-02   6.2929378e-02   5.5242656e-03
   1.1700000e+00   6.4483176e-02   6.4483176e-02   5.5242626e-03
   1.1800000e+00   6.6043685e-02   6.6043685e-02   5.5242656e-03
   1.1900000e+00   6.7610473e-02   6.7610473e-02   5.5242656e-03
   1.2000000e+00   6.9183128e-02   6.9183128e-02   5.5242656e-03
   1.2100000e+00   7.0761250e-02   7.0761250e-02   5.5242656e-03
   1.2200000e+00   7.2344450e-02   7.2344450e-02   5.5242656e-03
   1.2300000e+00   7.3932352e-02   7.3932352e-02   5.5242656e-03
   1.2400000e+00   7.5524592e-02   7.5524592e-02   5.5242656e-03
   1.2500000e+00   7.7120817e-02   7.7120817e-02   5.5242656e-03
   1.2600000e+00   7.8720688e-02   7.8720688e-02   5.5242656e-03
   1.2700000e+00   8.0323875e-02   8.0323875e-02   5.5242656e-03
   1.2800000e+00   8.1930061e-02   8.1930061e-02   5.5242656e-03
   1.2900000e+00   8.3538941e-02   8.3538941e-02   5.5242656e-03
   1.3000000e+00   8.5150219e-02   8.5150219e-02   5.5242656e-03
   1.3100000e+00   8.6763610e-02   8.6763610e-02   5.5242656e-03
   1.3200000e+00   8.8378841e-02   8.8378841e-02   5.5242656e-03
   1.3300000e+00   8.9995650e-02   8.9995650e-02   5.5242656e-03
   1.3400000e+00   9.1613782e-02   9.1613782e-02   5.5242656e-03
   1.3500000e+00   9.3232994e-02   9.3232994e-02   5.5242656e-03
   1.3600000e+00   9.4853053e-02   9.4853053e-02   5.5242656e-03
   1.3700000e+00   9.6473735e-02   9.6473735e-02   5.5242656e-03
   1.3800000e+00   9.8095442e-02   9.8095442e-02   5.5249985e-03
   1.3900000e+00   9.9716116e-02   9.9716116e-02   5.5242646e-03
   1.4000000e+00   1.0133741e-01   1.0133741e-01   5.5242656e-03
   1.4100000e+00   1.0295852e-01   1.0295852e-01   5.5242656e-03
   1.4200000e+00   1.0457927e-01   1.0457927e-01   5.5242656e-03
   1.4300000e+00   1.0619948e-01   1.0619948e-01   5.5242656e-03
   1.4400000e+00   1.0781899e-01   1.0781899e-01   5.5242656e-03
   1.4500000e+00   1.0943764e-01   1.0943764e-01   5.5242656e-03
   1.4600000e+00   1.1105528e-01   1.1105528e-01   5.5242656e-03
   1.4700000e+00   1.1267177e-01   1.1267177e-01   5.5242656e-03
   1.4800000e+00   1.1428698e-01   1.1428698e-01   5.5242656e-03
   1.4900000e+00   1.1590064e-01   1.1590064e-01   5.5241103e-03
   1.5000000e+00   1.1751302e-01   1.1751302e-01   5.5242656e-03


==> data/cmp_kipnis_triang_fs-div-fNyq_discrete-b_prop_pcm_R3-75.dat <==
   1.2500000e+00   6.8554266e-02   7.2335873e-02
   9.3750000e-01   3.0802882e-02   3.2631723e-02
   7.5000000e-01   7.0452058e-02   7.0704752e-02


==> data/cmp_kipnis_triang_fs-div-fNyq_prop_pcm_adx_R3-75.dat <==
   7.5000000e-01   7.0452058e-02   7.0704752e-02   6.3355523e-02
   7.6000000e-01   6.6245577e-02   6.6532503e-02   5.8538913e-02
   7.7000000e-01   6.2276418e-02   6.2601320e-02   5.3927565e-02
   7.8000000e-01   5.8544818e-02   5.8911750e-02   4.9521550e-02
   7.9000000e-01   5.5050900e-02   5.5464233e-02   4.5320919e-02
   8.0000000e-01   5.1794655e-02   5.2259098e-02   4.1325695e-02
   8.1000000e-01   4.8775948e-02   4.9296555e-02   3.7535875e-02
   8.2000000e-01   4.5994504e-02   4.6576689e-02   3.3951424e-02
   8.3000000e-01   4.3449905e-02   4.4099450e-02   3.0572274e-02
   8.4000000e-01   4.1141581e-02   4.1864643e-02   2.7398320e-02
   8.5000000e-01   3.9068803e-02   3.9871917e-02   2.4429414e-02
   8.6000000e-01   3.7230676e-02   3.8120747e-02   2.1665360e-02
   8.7000000e-01   3.5626121e-02   3.6610420e-02   1.9105908e-02
   8.8000000e-01   3.4253872e-02   3.5340003e-02   1.6750749e-02
   8.9000000e-01   3.3112451e-02   3.4308316e-02   1.4599498e-02
   9.0000000e-01   3.2200153e-02   3.3513887e-02   1.2651687e-02
   9.1000000e-01   3.1515014e-02   3.2954882e-02   1.0906742e-02
   9.2000000e-01   3.1054781e-02   3.2629023e-02   9.3639623e-03
   9.3000000e-01   3.0816856e-02   3.2533443e-02   8.0224775e-03
   9.4000000e-01   3.0798225e-02   3.2664483e-02   6.8811946e-03
   9.5000000e-01   3.0995344e-02   3.3017344e-02   5.9387019e-03
   9.6000000e-01   3.1403956e-02   3.3585499e-02   5.1931026e-03
   9.7000000e-01   3.2018755e-02   3.4359598e-02   4.6416814e-03
   9.8000000e-01   3.2832688e-02   3.5325241e-02   4.2801166e-03
   9.9000000e-01   3.3835088e-02   3.6457767e-02   4.0999396e-03
   1.0000000e+00   3.5001335e-02   3.7707360e-02   4.0687716e-03
   1.0100000e+00   3.6226744e-02   3.8991075e-02   4.0687716e-03
   1.0200000e+00   3.7465628e-02   4.0287144e-02   4.0687716e-03
   1.0300000e+00   3.8717448e-02   4.1594989e-02   4.0687716e-03
   1.0400000e+00   3.9981670e-02   4.2914045e-02   4.0687716e-03
   1.0500000e+00   4.1257772e-02   4.4243759e-02   4.0687716e-03
   1.0600000e+00   4.2545237e-02   4.5583587e-02   4.0687716e-03
   1.0700000e+00   4.3843558e-02   4.6933000e-02   4.0687716e-03
   1.0800000e+00   4.5152238e-02   4.8291482e-02   4.0687716e-03
   1.0900000e+00   4.6470791e-02   4.9658527e-02   4.0687716e-03
   1.1000000e+00   4.7798739e-02   5.1033647e-02   4.0687716e-03
   1.1100000e+00   4.9135615e-02   5.2416361e-02   4.0687716e-03
   1.1200000e+00   5.0480965e-02   5.3806207e-02   4.0687716e-03
   1.1300000e+00   5.1834342e-02   5.5202733e-02   4.0687716e-03
   1.1400000e+00   5.3195314e-02   5.6605501e-02   4.0687716e-03
   1.1500000e+00   5.4563456e-02   5.8014088e-02   4.0687716e-03
   1.1600000e+00   5.5938359e-02   5.9428081e-02   4.0687716e-03
   1.1700000e+00   5.7319620e-02   6.0847082e-02   4.0687716e-03
   1.1800000e+00   5.8706852e-02   6.2270708e-02   4.0687715e-03
   1.1900000e+00   6.0099675e-02   6.3698585e-02   4.0687716e-03
   1.2000000e+00   6.1497723e-02   6.5130354e-02   4.0687716e-03
   1.2100000e+00   6.2900640e-02   6.6565669e-02   4.0687716e-03
   1.2200000e+00   6.4308082e-02   6.8004195e-02   4.0687716e-03
   1.2300000e+00   6.5719713e-02   6.9445609e-02   4.0687716e-03
   1.2400000e+00   6.7135213e-02   7.0889601e-02   4.0687716e-03
   1.2500000e+00   6.8554266e-02   7.2335873e-02   4.0687716e-03
   1.2600000e+00   6.9976573e-02   7.3784136e-02   4.0687698e-03
   1.2700000e+00   7.1401841e-02   7.5234116e-02   4.0687716e-03
   1.2800000e+00   7.2829788e-02   7.6685546e-02   4.0687716e-03
   1.2900000e+00   7.4260143e-02   7.8138173e-02   4.0687716e-03
   1.3000000e+00   7.5692644e-02   7.9591752e-02   4.0687716e-03
   1.3100000e+00   7.7127040e-02   8.1046050e-02   4.0687716e-03
   1.3200000e+00   7.8563087e-02   8.2500842e-02   4.0687716e-03
   1.3300000e+00   8.0000552e-02   8.3955914e-02   4.0687716e-03
   1.3400000e+00   8.1439210e-02   8.5411062e-02   4.0687716e-03
   1.3500000e+00   8.2878847e-02   8.6866090e-02   4.0687716e-03
   1.3600000e+00   8.4319255e-02   8.8320810e-02   4.0687716e-03
   1.3700000e+00   8.5760234e-02   8.9775045e-02   4.0687716e-03
   1.3800000e+00   8.7201596e-02   9.1228624e-02   4.0687716e-03
   1.3900000e+00   8.8643157e-02   9.2681386e-02   4.0687716e-03
   1.4000000e+00   9.0084743e-02   9.4133176e-02   4.0687716e-03
   1.4100000e+00   9.1526187e-02   9.5583849e-02   4.0687716e-03
   1.4200000e+00   9.2967328e-02   9.7033265e-02   4.0687716e-03
   1.4300000e+00   9.4408015e-02   9.8481292e-02   4.0687716e-03
   1.4400000e+00   9.5848100e-02   9.9927806e-02   4.0687716e-03
   1.4500000e+00   9.7287447e-02   1.0137269e-01   4.0687715e-03
   1.4600000e+00   9.8725922e-02   1.0281582e-01   4.0687716e-03
   1.4700000e+00   1.0016340e-01   1.0425711e-01   4.0687716e-03
   1.4800000e+00   1.0159976e-01   1.0569645e-01   4.0687716e-03
   1.4900000e+00   1.0303488e-01   1.0713375e-01   4.0687716e-03
   1.5000000e+00   1.0446867e-01   1.0856891e-01   4.0687716e-03


==> data/data_illu_H2_opt_highR_lowR.dat <==
  -5.0000000e-01   0.0000000e+00   0.0000000e+00
  -4.9900000e-01   0.0000000e+00   0.0000000e+00
  -4.9800000e-01   0.0000000e+00   0.0000000e+00
  -4.9700000e-01   0.0000000e+00   0.0000000e+00
  -4.9600000e-01   0.0000000e+00   0.0000000e+00
  -4.9500000e-01   0.0000000e+00   0.0000000e+00
  -4.9400000e-01   0.0000000e+00   0.0000000e+00
  -4.9300000e-01   0.0000000e+00   0.0000000e+00
  -4.9200000e-01   0.0000000e+00   0.0000000e+00
  -4.9100000e-01   0.0000000e+00   0.0000000e+00
  -4.9000000e-01   0.0000000e+00   0.0000000e+00
  -4.8900000e-01   0.0000000e+00   0.0000000e+00
  -4.8800000e-01   0.0000000e+00   0.0000000e+00
  -4.8700000e-01   0.0000000e+00   0.0000000e+00
  -4.8600000e-01   0.0000000e+00   0.0000000e+00
  -4.8500000e-01   0.0000000e+00   0.0000000e+00
  -4.8400000e-01   0.0000000e+00   0.0000000e+00
  -4.8300000e-01   0.0000000e+00   0.0000000e+00
  -4.8200000e-01   0.0000000e+00   0.0000000e+00
  -4.8100000e-01   0.0000000e+00   0.0000000e+00
  -4.8000000e-01   0.0000000e+00   0.0000000e+00
  -4.7900000e-01   0.0000000e+00   0.0000000e+00
  -4.7800000e-01   0.0000000e+00   0.0000000e+00
  -4.7700000e-01   0.0000000e+00   0.0000000e+00
  -4.7600000e-01   0.0000000e+00   0.0000000e+00
  -4.7500000e-01   0.0000000e+00   0.0000000e+00
  -4.7400000e-01   0.0000000e+00   0.0000000e+00
  -4.7300000e-01   0.0000000e+00   0.0000000e+00
  -4.7200000e-01   0.0000000e+00   0.0000000e+00
  -4.7100000e-01   0.0000000e+00   0.0000000e+00
  -4.7000000e-01   0.0000000e+00   0.0000000e+00
  -4.6900000e-01   0.0000000e+00   0.0000000e+00
  -4.6800000e-01   0.0000000e+00   0.0000000e+00
  -4.6700000e-01   0.0000000e+00   0.0000000e+00
  -4.6600000e-01   0.0000000e+00   0.0000000e+00
  -4.6500000e-01   0.0000000e+00   0.0000000e+00
  -4.6400000e-01   0.0000000e+00   0.0000000e+00
  -4.6300000e-01   0.0000000e+00   0.0000000e+00
  -4.6200000e-01   0.0000000e+00   0.0000000e+00
  -4.6100000e-01   0.0000000e+00   0.0000000e+00
  -4.6000000e-01   0.0000000e+00   0.0000000e+00
  -4.5900000e-01   0.0000000e+00   0.0000000e+00
  -4.5800000e-01   0.0000000e+00   0.0000000e+00
  -4.5700000e-01   0.0000000e+00   0.0000000e+00
  -4.5600000e-01   0.0000000e+00   0.0000000e+00
  -4.5500000e-01   0.0000000e+00   0.0000000e+00
  -4.5400000e-01   0.0000000e+00   0.0000000e+00
  -4.5300000e-01   0.0000000e+00   0.0000000e+00
  -4.5200000e-01   0.0000000e+00   0.0000000e+00
  -4.5100000e-01   0.0000000e+00   0.0000000e+00
  -4.5000000e-01   0.0000000e+00   0.0000000e+00
  -4.4900000e-01   0.0000000e+00   0.0000000e+00
  -4.4800000e-01   0.0000000e+00   0.0000000e+00
  -4.4700000e-01   0.0000000e+00   0.0000000e+00
  -4.4600000e-01   0.0000000e+00   0.0000000e+00
  -4.4500000e-01   0.0000000e+00   0.0000000e+00
  -4.4400000e-01   0.0000000e+00   0.0000000e+00
  -4.4300000e-01   0.0000000e+00   0.0000000e+00
  -4.4200000e-01   0.0000000e+00   0.0000000e+00
  -4.4100000e-01   0.0000000e+00   0.0000000e+00
  -4.4000000e-01   0.0000000e+00   0.0000000e+00
  -4.3900000e-01   0.0000000e+00   0.0000000e+00
  -4.3800000e-01   0.0000000e+00   0.0000000e+00
  -4.3700000e-01   0.0000000e+00   0.0000000e+00
  -4.3600000e-01   0.0000000e+00   0.0000000e+00
  -4.3500000e-01   0.0000000e+00   0.0000000e+00
  -4.3400000e-01   0.0000000e+00   0.0000000e+00
  -4.3300000e-01   0.0000000e+00   0.0000000e+00
  -4.3200000e-01   0.0000000e+00   0.0000000e+00
  -4.3100000e-01   0.0000000e+00   0.0000000e+00
  -4.3000000e-01   0.0000000e+00   0.0000000e+00
  -4.2900000e-01   0.0000000e+00   0.0000000e+00
  -4.2800000e-01   0.0000000e+00   0.0000000e+00
  -4.2700000e-01   0.0000000e+00   0.0000000e+00
  -4.2600000e-01   0.0000000e+00   0.0000000e+00
  -4.2500000e-01   0.0000000e+00   0.0000000e+00
  -4.2400000e-01   0.0000000e+00   0.0000000e+00
  -4.2300000e-01   0.0000000e+00   0.0000000e+00
  -4.2200000e-01   0.0000000e+00   0.0000000e+00
  -4.2100000e-01   0.0000000e+00   0.0000000e+00
  -4.2000000e-01   0.0000000e+00   0.0000000e+00
  -4.1900000e-01   0.0000000e+00   0.0000000e+00
  -4.1800000e-01   0.0000000e+00   0.0000000e+00
  -4.1700000e-01   0.0000000e+00   0.0000000e+00
  -4.1600000e-01   0.0000000e+00   0.0000000e+00
  -4.1500000e-01   0.0000000e+00   0.0000000e+00
  -4.1400000e-01   0.0000000e+00   0.0000000e+00
  -4.1300000e-01   0.0000000e+00   0.0000000e+00
  -4.1200000e-01   0.0000000e+00   0.0000000e+00
  -4.1100000e-01   0.0000000e+00   0.0000000e+00
  -4.1000000e-01   0.0000000e+00   0.0000000e+00
  -4.0900000e-01   0.0000000e+00   0.0000000e+00
  -4.0800000e-01   0.0000000e+00   0.0000000e+00
  -4.0700000e-01   0.0000000e+00   0.0000000e+00
  -4.0600000e-01   0.0000000e+00   0.0000000e+00
  -4.0500000e-01   0.0000000e+00   0.0000000e+00
  -4.0400000e-01   0.0000000e+00   0.0000000e+00
  -4.0300000e-01   0.0000000e+00   0.0000000e+00
  -4.0200000e-01   0.0000000e+00   0.0000000e+00
  -4.0100000e-01   0.0000000e+00   0.0000000e+00
  -4.0000000e-01   0.0000000e+00   0.0000000e+00
  -3.9900000e-01   0.0000000e+00   0.0000000e+00
  -3.9800000e-01   0.0000000e+00   0.0000000e+00
  -3.9700000e-01   0.0000000e+00   0.0000000e+00
  -3.9600000e-01   0.0000000e+00   0.0000000e+00
  -3.9500000e-01   0.0000000e+00   0.0000000e+00
  -3.9400000e-01   0.0000000e+00   0.0000000e+00
  -3.9300000e-01   0.0000000e+00   0.0000000e+00
  -3.9200000e-01   0.0000000e+00   0.0000000e+00
  -3.9100000e-01   0.0000000e+00   0.0000000e+00
  -3.9000000e-01   0.0000000e+00   0.0000000e+00
  -3.8900000e-01   0.0000000e+00   0.0000000e+00
  -3.8800000e-01   0.0000000e+00   0.0000000e+00
  -3.8700000e-01   0.0000000e+00   0.0000000e+00
  -3.8600000e-01   0.0000000e+00   0.0000000e+00
  -3.8500000e-01   0.0000000e+00   0.0000000e+00
  -3.8400000e-01   0.0000000e+00   0.0000000e+00
  -3.8300000e-01   0.0000000e+00   0.0000000e+00
  -3.8200000e-01   0.0000000e+00   0.0000000e+00
  -3.8100000e-01   0.0000000e+00   0.0000000e+00
  -3.8000000e-01   0.0000000e+00   0.0000000e+00
  -3.7900000e-01   0.0000000e+00   0.0000000e+00
  -3.7800000e-01   0.0000000e+00   0.0000000e+00
  -3.7700000e-01   0.0000000e+00   0.0000000e+00
  -3.7600000e-01   0.0000000e+00   0.0000000e+00
  -3.7500000e-01   0.0000000e+00   0.0000000e+00
  -3.7400000e-01   0.0000000e+00   0.0000000e+00
  -3.7300000e-01   0.0000000e+00   0.0000000e+00
  -3.7200000e-01   0.0000000e+00   0.0000000e+00
  -3.7100000e-01   0.0000000e+00   0.0000000e+00
  -3.7000000e-01   0.0000000e+00   0.0000000e+00
  -3.6900000e-01   0.0000000e+00   0.0000000e+00
  -3.6800000e-01   0.0000000e+00   0.0000000e+00
  -3.6700000e-01   0.0000000e+00   0.0000000e+00
  -3.6600000e-01   0.0000000e+00   0.0000000e+00
  -3.6500000e-01   0.0000000e+00   0.0000000e+00
  -3.6400000e-01   0.0000000e+00   0.0000000e+00
  -3.6300000e-01   0.0000000e+00   0.0000000e+00
  -3.6200000e-01   0.0000000e+00   0.0000000e+00
  -3.6100000e-01   0.0000000e+00   0.0000000e+00
  -3.6000000e-01   0.0000000e+00   0.0000000e+00
  -3.5900000e-01   0.0000000e+00   0.0000000e+00
  -3.5800000e-01   0.0000000e+00   0.0000000e+00
  -3.5700000e-01   0.0000000e+00   0.0000000e+00
  -3.5600000e-01   0.0000000e+00   0.0000000e+00
  -3.5500000e-01   0.0000000e+00   0.0000000e+00
  -3.5400000e-01   0.0000000e+00   0.0000000e+00
  -3.5300000e-01   0.0000000e+00   0.0000000e+00
  -3.5200000e-01   0.0000000e+00   0.0000000e+00
  -3.5100000e-01   0.0000000e+00   0.0000000e+00
  -3.5000000e-01   7.7321466e-01   0.0000000e+00
  -3.4900000e-01   7.7327362e-01   0.0000000e+00
  -3.4800000e-01   7.7350598e-01   0.0000000e+00
  -3.4700000e-01   7.7391169e-01   0.0000000e+00
  -3.4600000e-01   7.7449079e-01   0.0000000e+00
  -3.4500000e-01   7.7524342e-01   0.0000000e+00
  -3.4400000e-01   7.7616979e-01   0.0000000e+00
  -3.4300000e-01   7.7727019e-01   0.0000000e+00
  -3.4200000e-01   7.7854501e-01   0.0000000e+00
  -3.4100000e-01   7.7999470e-01   0.0000000e+00
  -3.4000000e-01   7.8161979e-01   0.0000000e+00
  -3.3900000e-01   7.8342088e-01   0.0000000e+00
  -3.3800000e-01   7.8539865e-01   0.0000000e+00
  -3.3700000e-01   7.8755385e-01   0.0000000e+00
  -3.3600000e-01   7.8988729e-01   0.0000000e+00
  -3.3500000e-01   7.9239984e-01   0.0000000e+00
  -3.3400000e-01   7.9509243e-01   0.0000000e+00
  -3.3300000e-01   7.9796604e-01   0.0000000e+00
  -3.3200000e-01   8.0102171e-01   0.0000000e+00
  -3.3100000e-01   8.0426052e-01   0.0000000e+00
  -3.3000000e-01   8.0768357e-01   0.0000000e+00
  -3.2900000e-01   8.1129202e-01   0.0000000e+00
  -3.2800000e-01   8.1508704e-01   0.0000000e+00
  -3.2700000e-01   8.1906982e-01   0.0000000e+00
  -3.2600000e-01   8.2324156e-01   0.0000000e+00
  -3.2500000e-01   8.2760346e-01   0.0000000e+00
  -3.2400000e-01   8.3215669e-01   0.0000000e+00
  -3.2300000e-01   8.3690244e-01   0.0000000e+00
  -3.2200000e-01   8.4184181e-01   0.0000000e+00
  -3.2100000e-01   8.4697591e-01   0.0000000e+00
  -3.2000000e-01   8.5230573e-01   0.0000000e+00
  -3.1900000e-01   8.5783222e-01   0.0000000e+00
  -3.1800000e-01   8.6355621e-01   0.0000000e+00
  -3.1700000e-01   8.6947840e-01   0.0000000e+00
  -3.1600000e-01   8.7559938e-01   0.0000000e+00
  -3.1500000e-01   8.8191954e-01   0.0000000e+00
  -3.1400000e-01   8.8843910e-01   0.0000000e+00
  -3.1300000e-01   8.9515804e-01   0.0000000e+00
  -3.1200000e-01   9.0207608e-01   0.0000000e+00
  -3.1100000e-01   9.0919268e-01   0.0000000e+00
  -3.1000000e-01   9.1650694e-01   0.0000000e+00
  -3.0900000e-01   9.2401760e-01   0.0000000e+00
  -3.0800000e-01   9.3172301e-01   0.0000000e+00
  -3.0700000e-01   9.3962104e-01   0.0000000e+00
  -3.0600000e-01   9.4770904e-01   0.0000000e+00
  -3.0500000e-01   9.5598382e-01   0.0000000e+00
  -3.0400000e-01   9.6444154e-01   0.0000000e+00
  -3.0300000e-01   9.7307771e-01   0.0000000e+00
  -3.0200000e-01   9.8188704e-01   0.0000000e+00
  -3.0100000e-01   9.9086347e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00   0.0000000e+00
  -2.9900000e-01   0.0000000e+00   0.0000000e+00
  -2.9800000e-01   0.0000000e+00   0.0000000e+00
  -2.9700000e-01   0.0000000e+00   0.0000000e+00
  -2.9600000e-01   0.0000000e+00   0.0000000e+00
  -2.9500000e-01   0.0000000e+00   0.0000000e+00
  -2.9400000e-01   0.0000000e+00   0.0000000e+00
  -2.9300000e-01   0.0000000e+00   0.0000000e+00
  -2.9200000e-01   0.0000000e+00   0.0000000e+00
  -2.9100000e-01   0.0000000e+00   0.0000000e+00
  -2.9000000e-01   0.0000000e+00   0.0000000e+00
  -2.8900000e-01   0.0000000e+00   0.0000000e+00
  -2.8800000e-01   0.0000000e+00   0.0000000e+00
  -2.8700000e-01   0.0000000e+00   0.0000000e+00
  -2.8600000e-01   0.0000000e+00   0.0000000e+00
  -2.8500000e-01   0.0000000e+00   0.0000000e+00
  -2.8400000e-01   0.0000000e+00   0.0000000e+00
  -2.8300000e-01   0.0000000e+00   0.0000000e+00
  -2.8200000e-01   0.0000000e+00   0.0000000e+00
  -2.8100000e-01   0.0000000e+00   0.0000000e+00
  -2.8000000e-01   0.0000000e+00   0.0000000e+00
  -2.7900000e-01   0.0000000e+00   0.0000000e+00
  -2.7800000e-01   0.0000000e+00   0.0000000e+00
  -2.7700000e-01   0.0000000e+00   0.0000000e+00
  -2.7600000e-01   0.0000000e+00   0.0000000e+00
  -2.7500000e-01   0.0000000e+00   0.0000000e+00
  -2.7400000e-01   0.0000000e+00   0.0000000e+00
  -2.7300000e-01   0.0000000e+00   0.0000000e+00
  -2.7200000e-01   0.0000000e+00   0.0000000e+00
  -2.7100000e-01   0.0000000e+00   0.0000000e+00
  -2.7000000e-01   0.0000000e+00   0.0000000e+00
  -2.6900000e-01   0.0000000e+00   0.0000000e+00
  -2.6800000e-01   0.0000000e+00   0.0000000e+00
  -2.6700000e-01   0.0000000e+00   0.0000000e+00
  -2.6600000e-01   0.0000000e+00   0.0000000e+00
  -2.6500000e-01   0.0000000e+00   0.0000000e+00
  -2.6400000e-01   0.0000000e+00   0.0000000e+00
  -2.6300000e-01   0.0000000e+00   0.0000000e+00
  -2.6200000e-01   0.0000000e+00   0.0000000e+00
  -2.6100000e-01   0.0000000e+00   0.0000000e+00
  -2.6000000e-01   0.0000000e+00   0.0000000e+00
  -2.5900000e-01   0.0000000e+00   0.0000000e+00
  -2.5800000e-01   0.0000000e+00   0.0000000e+00
  -2.5700000e-01   0.0000000e+00   0.0000000e+00
  -2.5600000e-01   0.0000000e+00   0.0000000e+00
  -2.5500000e-01   0.0000000e+00   0.0000000e+00
  -2.5400000e-01   0.0000000e+00   0.0000000e+00
  -2.5300000e-01   0.0000000e+00   0.0000000e+00
  -2.5200000e-01   0.0000000e+00   0.0000000e+00
  -2.5100000e-01   0.0000000e+00   0.0000000e+00
  -2.5000000e-01   0.0000000e+00   0.0000000e+00
  -2.4900000e-01   0.0000000e+00   0.0000000e+00
  -2.4800000e-01   0.0000000e+00   0.0000000e+00
  -2.4700000e-01   0.0000000e+00   0.0000000e+00
  -2.4600000e-01   0.0000000e+00   0.0000000e+00
  -2.4500000e-01   0.0000000e+00   0.0000000e+00
  -2.4400000e-01   0.0000000e+00   0.0000000e+00
  -2.4300000e-01   0.0000000e+00   0.0000000e+00
  -2.4200000e-01   0.0000000e+00   0.0000000e+00
  -2.4100000e-01   0.0000000e+00   0.0000000e+00
  -2.4000000e-01   0.0000000e+00   0.0000000e+00
  -2.3900000e-01   0.0000000e+00   0.0000000e+00
  -2.3800000e-01   0.0000000e+00   0.0000000e+00
  -2.3700000e-01   0.0000000e+00   0.0000000e+00
  -2.3600000e-01   0.0000000e+00   0.0000000e+00
  -2.3500000e-01   0.0000000e+00   0.0000000e+00
  -2.3400000e-01   0.0000000e+00   0.0000000e+00
  -2.3300000e-01   0.0000000e+00   0.0000000e+00
  -2.3200000e-01   0.0000000e+00   0.0000000e+00
  -2.3100000e-01   0.0000000e+00   0.0000000e+00
  -2.3000000e-01   0.0000000e+00   0.0000000e+00
  -2.2900000e-01   0.0000000e+00   0.0000000e+00
  -2.2800000e-01   0.0000000e+00   0.0000000e+00
  -2.2700000e-01   0.0000000e+00   0.0000000e+00
  -2.2600000e-01   0.0000000e+00   0.0000000e+00
  -2.2500000e-01   0.0000000e+00   0.0000000e+00
  -2.2400000e-01   0.0000000e+00   0.0000000e+00
  -2.2300000e-01   0.0000000e+00   0.0000000e+00
  -2.2200000e-01   0.0000000e+00   0.0000000e+00
  -2.2100000e-01   0.0000000e+00   0.0000000e+00
  -2.2000000e-01   0.0000000e+00   0.0000000e+00
  -2.1900000e-01   0.0000000e+00   0.0000000e+00
  -2.1800000e-01   0.0000000e+00   0.0000000e+00
  -2.1700000e-01   0.0000000e+00   0.0000000e+00
  -2.1600000e-01   0.0000000e+00   0.0000000e+00
  -2.1500000e-01   0.0000000e+00   0.0000000e+00
  -2.1400000e-01   0.0000000e+00   0.0000000e+00
  -2.1300000e-01   0.0000000e+00   0.0000000e+00
  -2.1200000e-01   0.0000000e+00   0.0000000e+00
  -2.1100000e-01   0.0000000e+00   0.0000000e+00
  -2.1000000e-01   0.0000000e+00   0.0000000e+00
  -2.0900000e-01   0.0000000e+00   0.0000000e+00
  -2.0800000e-01   0.0000000e+00   0.0000000e+00
  -2.0700000e-01   0.0000000e+00   0.0000000e+00
  -2.0600000e-01   0.0000000e+00   0.0000000e+00
  -2.0500000e-01   0.0000000e+00   0.0000000e+00
  -2.0400000e-01   0.0000000e+00   0.0000000e+00
  -2.0300000e-01   0.0000000e+00   0.0000000e+00
  -2.0200000e-01   0.0000000e+00   0.0000000e+00
  -2.0100000e-01   0.0000000e+00   0.0000000e+00
  -2.0000000e-01   0.0000000e+00   0.0000000e+00
  -1.9900000e-01   0.0000000e+00   0.0000000e+00
  -1.9800000e-01   0.0000000e+00   0.0000000e+00
  -1.9700000e-01   0.0000000e+00   0.0000000e+00
  -1.9600000e-01   0.0000000e+00   0.0000000e+00
  -1.9500000e-01   0.0000000e+00   0.0000000e+00
  -1.9400000e-01   0.0000000e+00   0.0000000e+00
  -1.9300000e-01   0.0000000e+00   0.0000000e+00
  -1.9200000e-01   0.0000000e+00   0.0000000e+00
  -1.9100000e-01   0.0000000e+00   0.0000000e+00
  -1.9000000e-01   0.0000000e+00   0.0000000e+00
  -1.8900000e-01   0.0000000e+00   0.0000000e+00
  -1.8800000e-01   0.0000000e+00   0.0000000e+00
  -1.8700000e-01   0.0000000e+00   0.0000000e+00
  -1.8600000e-01   0.0000000e+00   0.0000000e+00
  -1.8500000e-01   0.0000000e+00   0.0000000e+00
  -1.8400000e-01   0.0000000e+00   0.0000000e+00
  -1.8300000e-01   0.0000000e+00   0.0000000e+00
  -1.8200000e-01   0.0000000e+00   0.0000000e+00
  -1.8100000e-01   0.0000000e+00   0.0000000e+00
  -1.8000000e-01   0.0000000e+00   0.0000000e+00
  -1.7900000e-01   0.0000000e+00   0.0000000e+00
  -1.7800000e-01   0.0000000e+00   0.0000000e+00
  -1.7700000e-01   0.0000000e+00   0.0000000e+00
  -1.7600000e-01   0.0000000e+00   0.0000000e+00
  -1.7500000e-01   0.0000000e+00   0.0000000e+00
  -1.7400000e-01   0.0000000e+00   0.0000000e+00
  -1.7300000e-01   0.0000000e+00   0.0000000e+00
  -1.7200000e-01   0.0000000e+00   0.0000000e+00
  -1.7100000e-01   0.0000000e+00   0.0000000e+00
  -1.7000000e-01   0.0000000e+00   0.0000000e+00
  -1.6900000e-01   0.0000000e+00   0.0000000e+00
  -1.6800000e-01   0.0000000e+00   0.0000000e+00
  -1.6700000e-01   0.0000000e+00   0.0000000e+00
  -1.6600000e-01   0.0000000e+00   0.0000000e+00
  -1.6500000e-01   0.0000000e+00   0.0000000e+00
  -1.6400000e-01   0.0000000e+00   0.0000000e+00
  -1.6300000e-01   0.0000000e+00   0.0000000e+00
  -1.6200000e-01   0.0000000e+00   0.0000000e+00
  -1.6100000e-01   0.0000000e+00   0.0000000e+00
  -1.6000000e-01   0.0000000e+00   0.0000000e+00
  -1.5900000e-01   0.0000000e+00   0.0000000e+00
  -1.5800000e-01   0.0000000e+00   0.0000000e+00
  -1.5700000e-01   0.0000000e+00   0.0000000e+00
  -1.5600000e-01   0.0000000e+00   0.0000000e+00
  -1.5500000e-01   0.0000000e+00   0.0000000e+00
  -1.5400000e-01   0.0000000e+00   0.0000000e+00
  -1.5300000e-01   0.0000000e+00   0.0000000e+00
  -1.5200000e-01   0.0000000e+00   0.0000000e+00
  -1.5100000e-01   0.0000000e+00   0.0000000e+00
  -1.5000000e-01   0.0000000e+00   0.0000000e+00
  -1.4900000e-01   4.7465213e-01   9.9004943e-01
  -1.4800000e-01   4.7341683e-01   9.9128103e-01
  -1.4700000e-01   4.7225913e-01   9.9241520e-01
  -1.4600000e-01   4.7117851e-01   9.9345634e-01
  -1.4500000e-01   4.7017448e-01   9.9440854e-01
  -1.4400000e-01   4.6924661e-01   9.9527556e-01
  -1.4300000e-01   4.6839447e-01   9.9606086e-01
  -1.4200000e-01   4.6761769e-01   9.9676758e-01
  -1.4100000e-01   4.6691591e-01   9.9739857e-01
  -1.4000000e-01   4.6628884e-01   9.9795639e-01
  -1.3900000e-01   4.6573617e-01   9.9844332e-01
  -1.3800000e-01   4.6525768e-01   9.9886134e-01
  -1.3700000e-01   4.6485315e-01   9.9921218e-01
  -1.3600000e-01   4.6452239e-01   9.9949728e-01
  -1.3500000e-01   4.6426526e-01   9.9971783e-01
  -1.3400000e-01   4.6408164e-01   9.9987474e-01
  -1.3300000e-01   4.6397146e-01   9.9996867e-01
  -1.3200000e-01   4.6393466e-01   1.0000000e+00
  -1.3100000e-01   4.6397122e-01   9.9996887e-01
  -1.3000000e-01   4.6408116e-01   9.9987515e-01
  -1.2900000e-01   4.6426454e-01   9.9971845e-01
  -1.2800000e-01   4.6452142e-01   9.9949811e-01
  -1.2700000e-01   4.6485192e-01   9.9921324e-01
  -1.2600000e-01   4.6525619e-01   9.9886263e-01
  -1.2500000e-01   4.6573441e-01   9.9844486e-01
  -1.2400000e-01   4.6628679e-01   9.9795820e-01
  -1.2300000e-01   4.6691357e-01   9.9740067e-01
  -1.2200000e-01   4.6761503e-01   9.9676998e-01
  -1.2100000e-01   4.6839149e-01   9.9606359e-01
  -1.2000000e-01   4.6924328e-01   9.9527865e-01
  -1.1900000e-01   4.7017078e-01   9.9441202e-01
  -1.1800000e-01   4.7117441e-01   9.9346025e-01
  -1.1700000e-01   4.7225461e-01   9.9241958e-01
  -1.1600000e-01   4.7341186e-01   9.9128594e-01
  -1.1500000e-01   4.7464668e-01   9.9005491e-01
  -1.1400000e-01   4.7595962e-01   9.8872175e-01
  -1.1300000e-01   4.7735125e-01   9.8728136e-01
  -1.1200000e-01   4.7882221e-01   9.8572827e-01
  -1.1100000e-01   4.8037314e-01   9.8405664e-01
  -1.1000000e-01   4.8200474e-01   9.8226025e-01
  -1.0900000e-01   4.8371773e-01   9.8033248e-01
  -1.0800000e-01   4.8551289e-01   9.7826626e-01
  -1.0700000e-01   4.8739100e-01   9.7605413e-01
  -1.0600000e-01   4.8935292e-01   9.7368813e-01
  -1.0500000e-01   4.9139952e-01   9.7115988e-01
  -1.0400000e-01   4.9353171e-01   9.6846047e-01
  -1.0300000e-01   4.9575046e-01   9.6558049e-01
  -1.0200000e-01   4.9805674e-01   9.6251001e-01
  -1.0100000e-01   5.0045160e-01   9.5923853e-01
  -1.0000000e-01   5.0293611e-01   9.5575498e-01
  -9.9000000e-02   5.0551138e-01   9.5204767e-01
  -9.8000000e-02   5.0817857e-01   9.4810430e-01
  -9.7000000e-02   5.1093887e-01   9.4391189e-01
  -9.6000000e-02   5.1379352e-01   9.3945676e-01
  -9.5000000e-02   5.1674380e-01   9.3472453e-01
  -9.4000000e-02   5.1979102e-01   9.2970005e-01
  -9.3000000e-02   5.2293656e-01   9.2436738e-01
  -9.2000000e-02   5.2618182e-01   9.1870975e-01
  -9.1000000e-02   5.2952825e-01   9.1270951e-01
  -9.0000000e-02   5.3297734e-01   9.0634812e-01
  -8.9000000e-02   5.3653064e-01   8.9960607e-01
  -8.8000000e-02   5.4018973e-01   8.9246287e-01
  -8.7000000e-02   5.4395622e-01   8.8489697e-01
  -8.6000000e-02   5.4783180e-01   8.7688574e-01
  -8.5000000e-02   5.5181818e-01   8.6840540e-01
  -8.4000000e-02   5.5591711e-01   8.5943095e-01
  -8.3000000e-02   5.6013041e-01   8.4993617e-01
  -8.2000000e-02   5.6445991e-01   8.3989351e-01
  -8.1000000e-02   5.6890751e-01   8.2927403e-01
  -8.0000000e-02   5.7347515e-01   8.1804737e-01
  -7.9000000e-02   5.7816478e-01   8.0618165e-01
  -7.8000000e-02   5.8297845e-01   7.9364343e-01
  -7.7000000e-02   5.8791819e-01   7.8039762e-01
  -7.6000000e-02   5.9298610e-01   7.6640739e-01
  -7.5000000e-02   5.9818433e-01   7.5163414e-01
  -7.4000000e-02   6.0351502e-01   7.3603739e-01
  -7.3000000e-02   6.0898040e-01   7.1957468e-01
  -7.2000000e-02   6.1458269e-01   7.0220155e-01
  -7.1000000e-02   6.2032415e-01   6.8387139e-01
  -7.0000000e-02   6.2620706e-01   6.6453538e-01
  -6.9000000e-02   6.3223374e-01   6.4414244e-01
  -6.8000000e-02   6.3840651e-01   6.2263906e-01
  -6.7000000e-02   6.4472771e-01   5.9996928e-01
  -6.6000000e-02   6.5119967e-01   5.7607460e-01
  -6.5000000e-02   6.5782475e-01   5.5089385e-01
  -6.4000000e-02   6.6460528e-01   5.2436315e-01
  -6.3000000e-02   6.7154358e-01   4.9641581e-01
  -6.2000000e-02   6.7864197e-01   4.6698226e-01
  -6.1000000e-02   6.8590272e-01   4.3598997e-01
  -6.0000000e-02   6.9332804e-01   4.0336342e-01
  -5.9000000e-02   7.0092012e-01   3.6902401e-01
  -5.8000000e-02   7.0868107e-01   3.3289005e-01
  -5.7000000e-02   7.1661291e-01   2.9487672e-01
  -5.6000000e-02   7.2471757e-01   2.5489607e-01
  -5.5000000e-02   7.3299686e-01   2.1285703e-01
  -5.4000000e-02   7.4145246e-01   1.6866546e-01
  -5.3000000e-02   7.5008588e-01   1.2222422e-01
  -5.2000000e-02   7.5889847e-01   7.3433253e-02
  -5.1000000e-02   7.6789134e-01   2.2189774e-02
  -5.0000000e-02   0.0000000e+00   0.0000000e+00
  -4.9000000e-02   0.0000000e+00   0.0000000e+00
  -4.8000000e-02   0.0000000e+00   0.0000000e+00
  -4.7000000e-02   0.0000000e+00   0.0000000e+00
  -4.6000000e-02   0.0000000e+00   0.0000000e+00
  -4.5000000e-02   0.0000000e+00   0.0000000e+00
  -4.4000000e-02   0.0000000e+00   0.0000000e+00
  -4.3000000e-02   0.0000000e+00   0.0000000e+00
  -4.2000000e-02   0.0000000e+00   0.0000000e+00
  -4.1000000e-02   0.0000000e+00   0.0000000e+00
  -4.0000000e-02   0.0000000e+00   0.0000000e+00
  -3.9000000e-02   0.0000000e+00   0.0000000e+00
  -3.8000000e-02   0.0000000e+00   0.0000000e+00
  -3.7000000e-02   0.0000000e+00   0.0000000e+00
  -3.6000000e-02   0.0000000e+00   0.0000000e+00
  -3.5000000e-02   0.0000000e+00   0.0000000e+00
  -3.4000000e-02   0.0000000e+00   0.0000000e+00
  -3.3000000e-02   0.0000000e+00   0.0000000e+00
  -3.2000000e-02   0.0000000e+00   0.0000000e+00
  -3.1000000e-02   0.0000000e+00   0.0000000e+00
  -3.0000000e-02   0.0000000e+00   0.0000000e+00
  -2.9000000e-02   0.0000000e+00   0.0000000e+00
  -2.8000000e-02   0.0000000e+00   0.0000000e+00
  -2.7000000e-02   0.0000000e+00   0.0000000e+00
  -2.6000000e-02   0.0000000e+00   0.0000000e+00
  -2.5000000e-02   0.0000000e+00   0.0000000e+00
  -2.4000000e-02   0.0000000e+00   0.0000000e+00
  -2.3000000e-02   0.0000000e+00   0.0000000e+00
  -2.2000000e-02   0.0000000e+00   0.0000000e+00
  -2.1000000e-02   0.0000000e+00   0.0000000e+00
  -2.0000000e-02   0.0000000e+00   0.0000000e+00
  -1.9000000e-02   0.0000000e+00   0.0000000e+00
  -1.8000000e-02   0.0000000e+00   0.0000000e+00
  -1.7000000e-02   0.0000000e+00   0.0000000e+00
  -1.6000000e-02   0.0000000e+00   0.0000000e+00
  -1.5000000e-02   0.0000000e+00   0.0000000e+00
  -1.4000000e-02   0.0000000e+00   0.0000000e+00
  -1.3000000e-02   0.0000000e+00   0.0000000e+00
  -1.2000000e-02   0.0000000e+00   0.0000000e+00
  -1.1000000e-02   0.0000000e+00   0.0000000e+00
  -1.0000000e-02   0.0000000e+00   0.0000000e+00
  -9.0000000e-03   0.0000000e+00   0.0000000e+00
  -8.0000000e-03   0.0000000e+00   0.0000000e+00
  -7.0000000e-03   0.0000000e+00   0.0000000e+00
  -6.0000000e-03   0.0000000e+00   0.0000000e+00
  -5.0000000e-03   0.0000000e+00   0.0000000e+00
  -4.0000000e-03   0.0000000e+00   0.0000000e+00
  -3.0000000e-03   0.0000000e+00   0.0000000e+00
  -2.0000000e-03   0.0000000e+00   0.0000000e+00
  -1.0000000e-03   0.0000000e+00   0.0000000e+00
   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-03   0.0000000e+00   0.0000000e+00
   2.0000000e-03   0.0000000e+00   0.0000000e+00
   3.0000000e-03   0.0000000e+00   0.0000000e+00
   4.0000000e-03   0.0000000e+00   0.0000000e+00
   5.0000000e-03   0.0000000e+00   0.0000000e+00
   6.0000000e-03   0.0000000e+00   0.0000000e+00
   7.0000000e-03   0.0000000e+00   0.0000000e+00
   8.0000000e-03   0.0000000e+00   0.0000000e+00
   9.0000000e-03   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00   0.0000000e+00
   1.1000000e-02   0.0000000e+00   0.0000000e+00
   1.2000000e-02   0.0000000e+00   0.0000000e+00
   1.3000000e-02   0.0000000e+00   0.0000000e+00
   1.4000000e-02   0.0000000e+00   0.0000000e+00
   1.5000000e-02   0.0000000e+00   0.0000000e+00
   1.6000000e-02   0.0000000e+00   0.0000000e+00
   1.7000000e-02   0.0000000e+00   0.0000000e+00
   1.8000000e-02   0.0000000e+00   0.0000000e+00
   1.9000000e-02   0.0000000e+00   0.0000000e+00
   2.0000000e-02   0.0000000e+00   0.0000000e+00
   2.1000000e-02   0.0000000e+00   0.0000000e+00
   2.2000000e-02   0.0000000e+00   0.0000000e+00
   2.3000000e-02   0.0000000e+00   0.0000000e+00
   2.4000000e-02   0.0000000e+00   0.0000000e+00
   2.5000000e-02   0.0000000e+00   0.0000000e+00
   2.6000000e-02   0.0000000e+00   0.0000000e+00
   2.7000000e-02   0.0000000e+00   0.0000000e+00
   2.8000000e-02   0.0000000e+00   0.0000000e+00
   2.9000000e-02   0.0000000e+00   0.0000000e+00
   3.0000000e-02   0.0000000e+00   0.0000000e+00
   3.1000000e-02   0.0000000e+00   0.0000000e+00
   3.2000000e-02   0.0000000e+00   0.0000000e+00
   3.3000000e-02   0.0000000e+00   0.0000000e+00
   3.4000000e-02   0.0000000e+00   0.0000000e+00
   3.5000000e-02   0.0000000e+00   0.0000000e+00
   3.6000000e-02   0.0000000e+00   0.0000000e+00
   3.7000000e-02   0.0000000e+00   0.0000000e+00
   3.8000000e-02   0.0000000e+00   0.0000000e+00
   3.9000000e-02   0.0000000e+00   0.0000000e+00
   4.0000000e-02   0.0000000e+00   0.0000000e+00
   4.1000000e-02   0.0000000e+00   0.0000000e+00
   4.2000000e-02   0.0000000e+00   0.0000000e+00
   4.3000000e-02   0.0000000e+00   0.0000000e+00
   4.4000000e-02   0.0000000e+00   0.0000000e+00
   4.5000000e-02   0.0000000e+00   0.0000000e+00
   4.6000000e-02   0.0000000e+00   0.0000000e+00
   4.7000000e-02   0.0000000e+00   0.0000000e+00
   4.8000000e-02   0.0000000e+00   0.0000000e+00
   4.9000000e-02   0.0000000e+00   0.0000000e+00
   5.0000000e-02   0.0000000e+00   0.0000000e+00
   5.1000000e-02   7.6789134e-01   2.2189774e-02
   5.2000000e-02   7.5889847e-01   7.3433253e-02
   5.3000000e-02   7.5008588e-01   1.2222422e-01
   5.4000000e-02   7.4145246e-01   1.6866546e-01
   5.5000000e-02   7.3299686e-01   2.1285703e-01
   5.6000000e-02   7.2471757e-01   2.5489607e-01
   5.7000000e-02   7.1661291e-01   2.9487672e-01
   5.8000000e-02   7.0868107e-01   3.3289005e-01
   5.9000000e-02   7.0092012e-01   3.6902401e-01
   6.0000000e-02   6.9332804e-01   4.0336342e-01
   6.1000000e-02   6.8590272e-01   4.3598997e-01
   6.2000000e-02   6.7864197e-01   4.6698226e-01
   6.3000000e-02   6.7154358e-01   4.9641581e-01
   6.4000000e-02   6.6460528e-01   5.2436315e-01
   6.5000000e-02   6.5782475e-01   5.5089385e-01
   6.6000000e-02   6.5119967e-01   5.7607460e-01
   6.7000000e-02   6.4472771e-01   5.9996928e-01
   6.8000000e-02   6.3840651e-01   6.2263906e-01
   6.9000000e-02   6.3223374e-01   6.4414244e-01
   7.0000000e-02   6.2620706e-01   6.6453538e-01
   7.1000000e-02   6.2032415e-01   6.8387139e-01
   7.2000000e-02   6.1458269e-01   7.0220155e-01
   7.3000000e-02   6.0898040e-01   7.1957468e-01
   7.4000000e-02   6.0351502e-01   7.3603739e-01
   7.5000000e-02   5.9818433e-01   7.5163414e-01
   7.6000000e-02   5.9298610e-01   7.6640739e-01
   7.7000000e-02   5.8791819e-01   7.8039762e-01
   7.8000000e-02   5.8297845e-01   7.9364343e-01
   7.9000000e-02   5.7816478e-01   8.0618165e-01
   8.0000000e-02   5.7347515e-01   8.1804737e-01
   8.1000000e-02   5.6890751e-01   8.2927403e-01
   8.2000000e-02   5.6445991e-01   8.3989351e-01
   8.3000000e-02   5.6013041e-01   8.4993617e-01
   8.4000000e-02   5.5591711e-01   8.5943095e-01
   8.5000000e-02   5.5181818e-01   8.6840540e-01
   8.6000000e-02   5.4783180e-01   8.7688574e-01
   8.7000000e-02   5.4395622e-01   8.8489697e-01
   8.8000000e-02   5.4018973e-01   8.9246287e-01
   8.9000000e-02   5.3653064e-01   8.9960607e-01
   9.0000000e-02   5.3297734e-01   9.0634812e-01
   9.1000000e-02   5.2952825e-01   9.1270951e-01
   9.2000000e-02   5.2618182e-01   9.1870975e-01
   9.3000000e-02   5.2293656e-01   9.2436738e-01
   9.4000000e-02   5.1979102e-01   9.2970005e-01
   9.5000000e-02   5.1674380e-01   9.3472453e-01
   9.6000000e-02   5.1379352e-01   9.3945676e-01
   9.7000000e-02   5.1093887e-01   9.4391189e-01
   9.8000000e-02   5.0817857e-01   9.4810430e-01
   9.9000000e-02   5.0551138e-01   9.5204767e-01
   1.0000000e-01   5.0293611e-01   9.5575498e-01
   1.0100000e-01   5.0045160e-01   9.5923853e-01
   1.0200000e-01   4.9805674e-01   9.6251001e-01
   1.0300000e-01   4.9575046e-01   9.6558049e-01
   1.0400000e-01   4.9353171e-01   9.6846047e-01
   1.0500000e-01   4.9139952e-01   9.7115988e-01
   1.0600000e-01   4.8935292e-01   9.7368813e-01
   1.0700000e-01   4.8739100e-01   9.7605413e-01
   1.0800000e-01   4.8551289e-01   9.7826626e-01
   1.0900000e-01   4.8371773e-01   9.8033248e-01
   1.1000000e-01   4.8200474e-01   9.8226025e-01
   1.1100000e-01   4.8037314e-01   9.8405664e-01
   1.1200000e-01   4.7882221e-01   9.8572827e-01
   1.1300000e-01   4.7735125e-01   9.8728136e-01
   1.1400000e-01   4.7595962e-01   9.8872175e-01
   1.1500000e-01   4.7464668e-01   9.9005491e-01
   1.1600000e-01   4.7341186e-01   9.9128594e-01
   1.1700000e-01   4.7225461e-01   9.9241958e-01
   1.1800000e-01   4.7117441e-01   9.9346025e-01
   1.1900000e-01   4.7017078e-01   9.9441202e-01
   1.2000000e-01   4.6924328e-01   9.9527865e-01
   1.2100000e-01   4.6839149e-01   9.9606359e-01
   1.2200000e-01   4.6761503e-01   9.9676998e-01
   1.2300000e-01   4.6691357e-01   9.9740067e-01
   1.2400000e-01   4.6628679e-01   9.9795820e-01
   1.2500000e-01   4.6573441e-01   9.9844486e-01
   1.2600000e-01   4.6525619e-01   9.9886263e-01
   1.2700000e-01   4.6485192e-01   9.9921324e-01
   1.2800000e-01   4.6452142e-01   9.9949811e-01
   1.2900000e-01   4.6426454e-01   9.9971845e-01
   1.3000000e-01   4.6408116e-01   9.9987515e-01
   1.3100000e-01   4.6397122e-01   9.9996887e-01
   1.3200000e-01   4.6393466e-01   1.0000000e+00
   1.3300000e-01   4.6397146e-01   9.9996867e-01
   1.3400000e-01   4.6408164e-01   9.9987474e-01
   1.3500000e-01   4.6426526e-01   9.9971783e-01
   1.3600000e-01   4.6452239e-01   9.9949728e-01
   1.3700000e-01   4.6485315e-01   9.9921218e-01
   1.3800000e-01   4.6525768e-01   9.9886134e-01
   1.3900000e-01   4.6573617e-01   9.9844332e-01
   1.4000000e-01   4.6628884e-01   9.9795639e-01
   1.4100000e-01   4.6691591e-01   9.9739857e-01
   1.4200000e-01   4.6761769e-01   9.9676758e-01
   1.4300000e-01   4.6839447e-01   9.9606086e-01
   1.4400000e-01   4.6924661e-01   9.9527556e-01
   1.4500000e-01   4.7017448e-01   9.9440854e-01
   1.4600000e-01   4.7117851e-01   9.9345634e-01
   1.4700000e-01   4.7225913e-01   9.9241520e-01
   1.4800000e-01   4.7341683e-01   9.9128103e-01
   1.4900000e-01   4.7465213e-01   9.9004943e-01
   1.5000000e-01   4.7596559e-01   9.8871564e-01
   1.5100000e-01   0.0000000e+00   0.0000000e+00
   1.5200000e-01   0.0000000e+00   0.0000000e+00
   1.5300000e-01   0.0000000e+00   0.0000000e+00
   1.5400000e-01   0.0000000e+00   0.0000000e+00
   1.5500000e-01   0.0000000e+00   0.0000000e+00
   1.5600000e-01   0.0000000e+00   0.0000000e+00
   1.5700000e-01   0.0000000e+00   0.0000000e+00
   1.5800000e-01   0.0000000e+00   0.0000000e+00
   1.5900000e-01   0.0000000e+00   0.0000000e+00
   1.6000000e-01   0.0000000e+00   0.0000000e+00
   1.6100000e-01   0.0000000e+00   0.0000000e+00
   1.6200000e-01   0.0000000e+00   0.0000000e+00
   1.6300000e-01   0.0000000e+00   0.0000000e+00
   1.6400000e-01   0.0000000e+00   0.0000000e+00
   1.6500000e-01   0.0000000e+00   0.0000000e+00
   1.6600000e-01   0.0000000e+00   0.0000000e+00
   1.6700000e-01   0.0000000e+00   0.0000000e+00
   1.6800000e-01   0.0000000e+00   0.0000000e+00
   1.6900000e-01   0.0000000e+00   0.0000000e+00
   1.7000000e-01   0.0000000e+00   0.0000000e+00
   1.7100000e-01   0.0000000e+00   0.0000000e+00
   1.7200000e-01   0.0000000e+00   0.0000000e+00
   1.7300000e-01   0.0000000e+00   0.0000000e+00
   1.7400000e-01   0.0000000e+00   0.0000000e+00
   1.7500000e-01   0.0000000e+00   0.0000000e+00
   1.7600000e-01   0.0000000e+00   0.0000000e+00
   1.7700000e-01   0.0000000e+00   0.0000000e+00
   1.7800000e-01   0.0000000e+00   0.0000000e+00
   1.7900000e-01   0.0000000e+00   0.0000000e+00
   1.8000000e-01   0.0000000e+00   0.0000000e+00
   1.8100000e-01   0.0000000e+00   0.0000000e+00
   1.8200000e-01   0.0000000e+00   0.0000000e+00
   1.8300000e-01   0.0000000e+00   0.0000000e+00
   1.8400000e-01   0.0000000e+00   0.0000000e+00
   1.8500000e-01   0.0000000e+00   0.0000000e+00
   1.8600000e-01   0.0000000e+00   0.0000000e+00
   1.8700000e-01   0.0000000e+00   0.0000000e+00
   1.8800000e-01   0.0000000e+00   0.0000000e+00
   1.8900000e-01   0.0000000e+00   0.0000000e+00
   1.9000000e-01   0.0000000e+00   0.0000000e+00
   1.9100000e-01   0.0000000e+00   0.0000000e+00
   1.9200000e-01   0.0000000e+00   0.0000000e+00
   1.9300000e-01   0.0000000e+00   0.0000000e+00
   1.9400000e-01   0.0000000e+00   0.0000000e+00
   1.9500000e-01   0.0000000e+00   0.0000000e+00
   1.9600000e-01   0.0000000e+00   0.0000000e+00
   1.9700000e-01   0.0000000e+00   0.0000000e+00
   1.9800000e-01   0.0000000e+00   0.0000000e+00
   1.9900000e-01   0.0000000e+00   0.0000000e+00
   2.0000000e-01   0.0000000e+00   0.0000000e+00
   2.0100000e-01   0.0000000e+00   0.0000000e+00
   2.0200000e-01   0.0000000e+00   0.0000000e+00
   2.0300000e-01   0.0000000e+00   0.0000000e+00
   2.0400000e-01   0.0000000e+00   0.0000000e+00
   2.0500000e-01   0.0000000e+00   0.0000000e+00
   2.0600000e-01   0.0000000e+00   0.0000000e+00
   2.0700000e-01   0.0000000e+00   0.0000000e+00
   2.0800000e-01   0.0000000e+00   0.0000000e+00
   2.0900000e-01   0.0000000e+00   0.0000000e+00
   2.1000000e-01   0.0000000e+00   0.0000000e+00
   2.1100000e-01   0.0000000e+00   0.0000000e+00
   2.1200000e-01   0.0000000e+00   0.0000000e+00
   2.1300000e-01   0.0000000e+00   0.0000000e+00
   2.1400000e-01   0.0000000e+00   0.0000000e+00
   2.1500000e-01   0.0000000e+00   0.0000000e+00
   2.1600000e-01   0.0000000e+00   0.0000000e+00
   2.1700000e-01   0.0000000e+00   0.0000000e+00
   2.1800000e-01   0.0000000e+00   0.0000000e+00
   2.1900000e-01   0.0000000e+00   0.0000000e+00
   2.2000000e-01   0.0000000e+00   0.0000000e+00
   2.2100000e-01   0.0000000e+00   0.0000000e+00
   2.2200000e-01   0.0000000e+00   0.0000000e+00
   2.2300000e-01   0.0000000e+00   0.0000000e+00
   2.2400000e-01   0.0000000e+00   0.0000000e+00
   2.2500000e-01   0.0000000e+00   0.0000000e+00
   2.2600000e-01   0.0000000e+00   0.0000000e+00
   2.2700000e-01   0.0000000e+00   0.0000000e+00
   2.2800000e-01   0.0000000e+00   0.0000000e+00
   2.2900000e-01   0.0000000e+00   0.0000000e+00
   2.3000000e-01   0.0000000e+00   0.0000000e+00
   2.3100000e-01   0.0000000e+00   0.0000000e+00
   2.3200000e-01   0.0000000e+00   0.0000000e+00
   2.3300000e-01   0.0000000e+00   0.0000000e+00
   2.3400000e-01   0.0000000e+00   0.0000000e+00
   2.3500000e-01   0.0000000e+00   0.0000000e+00
   2.3600000e-01   0.0000000e+00   0.0000000e+00
   2.3700000e-01   0.0000000e+00   0.0000000e+00
   2.3800000e-01   0.0000000e+00   0.0000000e+00
   2.3900000e-01   0.0000000e+00   0.0000000e+00
   2.4000000e-01   0.0000000e+00   0.0000000e+00
   2.4100000e-01   0.0000000e+00   0.0000000e+00
   2.4200000e-01   0.0000000e+00   0.0000000e+00
   2.4300000e-01   0.0000000e+00   0.0000000e+00
   2.4400000e-01   0.0000000e+00   0.0000000e+00
   2.4500000e-01   0.0000000e+00   0.0000000e+00
   2.4600000e-01   0.0000000e+00   0.0000000e+00
   2.4700000e-01   0.0000000e+00   0.0000000e+00
   2.4800000e-01   0.0000000e+00   0.0000000e+00
   2.4900000e-01   0.0000000e+00   0.0000000e+00
   2.5000000e-01   0.0000000e+00   0.0000000e+00
   2.5100000e-01   0.0000000e+00   0.0000000e+00
   2.5200000e-01   0.0000000e+00   0.0000000e+00
   2.5300000e-01   0.0000000e+00   0.0000000e+00
   2.5400000e-01   0.0000000e+00   0.0000000e+00
   2.5500000e-01   0.0000000e+00   0.0000000e+00
   2.5600000e-01   0.0000000e+00   0.0000000e+00
   2.5700000e-01   0.0000000e+00   0.0000000e+00
   2.5800000e-01   0.0000000e+00   0.0000000e+00
   2.5900000e-01   0.0000000e+00   0.0000000e+00
   2.6000000e-01   0.0000000e+00   0.0000000e+00
   2.6100000e-01   0.0000000e+00   0.0000000e+00
   2.6200000e-01   0.0000000e+00   0.0000000e+00
   2.6300000e-01   0.0000000e+00   0.0000000e+00
   2.6400000e-01   0.0000000e+00   0.0000000e+00
   2.6500000e-01   0.0000000e+00   0.0000000e+00
   2.6600000e-01   0.0000000e+00   0.0000000e+00
   2.6700000e-01   0.0000000e+00   0.0000000e+00
   2.6800000e-01   0.0000000e+00   0.0000000e+00
   2.6900000e-01   0.0000000e+00   0.0000000e+00
   2.7000000e-01   0.0000000e+00   0.0000000e+00
   2.7100000e-01   0.0000000e+00   0.0000000e+00
   2.7200000e-01   0.0000000e+00   0.0000000e+00
   2.7300000e-01   0.0000000e+00   0.0000000e+00
   2.7400000e-01   0.0000000e+00   0.0000000e+00
   2.7500000e-01   0.0000000e+00   0.0000000e+00
   2.7600000e-01   0.0000000e+00   0.0000000e+00
   2.7700000e-01   0.0000000e+00   0.0000000e+00
   2.7800000e-01   0.0000000e+00   0.0000000e+00
   2.7900000e-01   0.0000000e+00   0.0000000e+00
   2.8000000e-01   0.0000000e+00   0.0000000e+00
   2.8100000e-01   0.0000000e+00   0.0000000e+00
   2.8200000e-01   0.0000000e+00   0.0000000e+00
   2.8300000e-01   0.0000000e+00   0.0000000e+00
   2.8400000e-01   0.0000000e+00   0.0000000e+00
   2.8500000e-01   0.0000000e+00   0.0000000e+00
   2.8600000e-01   0.0000000e+00   0.0000000e+00
   2.8700000e-01   0.0000000e+00   0.0000000e+00
   2.8800000e-01   0.0000000e+00   0.0000000e+00
   2.8900000e-01   0.0000000e+00   0.0000000e+00
   2.9000000e-01   0.0000000e+00   0.0000000e+00
   2.9100000e-01   0.0000000e+00   0.0000000e+00
   2.9200000e-01   0.0000000e+00   0.0000000e+00
   2.9300000e-01   0.0000000e+00   0.0000000e+00
   2.9400000e-01   0.0000000e+00   0.0000000e+00
   2.9500000e-01   0.0000000e+00   0.0000000e+00
   2.9600000e-01   0.0000000e+00   0.0000000e+00
   2.9700000e-01   0.0000000e+00   0.0000000e+00
   2.9800000e-01   0.0000000e+00   0.0000000e+00
   2.9900000e-01   0.0000000e+00   0.0000000e+00
   3.0000000e-01   1.0000000e+00   0.0000000e+00
   3.0100000e-01   9.9086347e-01   0.0000000e+00
   3.0200000e-01   9.8188704e-01   0.0000000e+00
   3.0300000e-01   9.7307771e-01   0.0000000e+00
   3.0400000e-01   9.6444154e-01   0.0000000e+00
   3.0500000e-01   9.5598382e-01   0.0000000e+00
   3.0600000e-01   9.4770904e-01   0.0000000e+00
   3.0700000e-01   9.3962104e-01   0.0000000e+00
   3.0800000e-01   9.3172301e-01   0.0000000e+00
   3.0900000e-01   9.2401760e-01   0.0000000e+00
   3.1000000e-01   9.1650694e-01   0.0000000e+00
   3.1100000e-01   9.0919268e-01   0.0000000e+00
   3.1200000e-01   9.0207608e-01   0.0000000e+00
   3.1300000e-01   8.9515804e-01   0.0000000e+00
   3.1400000e-01   8.8843910e-01   0.0000000e+00
   3.1500000e-01   8.8191954e-01   0.0000000e+00
   3.1600000e-01   8.7559938e-01   0.0000000e+00
   3.1700000e-01   8.6947840e-01   0.0000000e+00
   3.1800000e-01   8.6355621e-01   0.0000000e+00
   3.1900000e-01   8.5783222e-01   0.0000000e+00
   3.2000000e-01   8.5230573e-01   0.0000000e+00
   3.2100000e-01   8.4697591e-01   0.0000000e+00
   3.2200000e-01   8.4184181e-01   0.0000000e+00
   3.2300000e-01   8.3690244e-01   0.0000000e+00
   3.2400000e-01   8.3215669e-01   0.0000000e+00
   3.2500000e-01   8.2760346e-01   0.0000000e+00
   3.2600000e-01   8.2324156e-01   0.0000000e+00
   3.2700000e-01   8.1906982e-01   0.0000000e+00
   3.2800000e-01   8.1508704e-01   0.0000000e+00
   3.2900000e-01   8.1129202e-01   0.0000000e+00
   3.3000000e-01   8.0768357e-01   0.0000000e+00
   3.3100000e-01   8.0426052e-01   0.0000000e+00
   3.3200000e-01   8.0102171e-01   0.0000000e+00
   3.3300000e-01   7.9796604e-01   0.0000000e+00
   3.3400000e-01   7.9509243e-01   0.0000000e+00
   3.3500000e-01   7.9239984e-01   0.0000000e+00
   3.3600000e-01   7.8988729e-01   0.0000000e+00
   3.3700000e-01   7.8755385e-01   0.0000000e+00
   3.3800000e-01   7.8539865e-01   0.0000000e+00
   3.3900000e-01   7.8342088e-01   0.0000000e+00
   3.4000000e-01   7.8161979e-01   0.0000000e+00
   3.4100000e-01   7.7999470e-01   0.0000000e+00
   3.4200000e-01   7.7854501e-01   0.0000000e+00
   3.4300000e-01   7.7727019e-01   0.0000000e+00
   3.4400000e-01   7.7616979e-01   0.0000000e+00
   3.4500000e-01   7.7524342e-01   0.0000000e+00
   3.4600000e-01   7.7449079e-01   0.0000000e+00
   3.4700000e-01   7.7391169e-01   0.0000000e+00
   3.4800000e-01   7.7350598e-01   0.0000000e+00
   3.4900000e-01   7.7327362e-01   0.0000000e+00
   3.5000000e-01   7.7321466e-01   0.0000000e+00
   3.5100000e-01   0.0000000e+00   0.0000000e+00
   3.5200000e-01   0.0000000e+00   0.0000000e+00
   3.5300000e-01   0.0000000e+00   0.0000000e+00
   3.5400000e-01   0.0000000e+00   0.0000000e+00
   3.5500000e-01   0.0000000e+00   0.0000000e+00
   3.5600000e-01   0.0000000e+00   0.0000000e+00
   3.5700000e-01   0.0000000e+00   0.0000000e+00
   3.5800000e-01   0.0000000e+00   0.0000000e+00
   3.5900000e-01   0.0000000e+00   0.0000000e+00
   3.6000000e-01   0.0000000e+00   0.0000000e+00
   3.6100000e-01   0.0000000e+00   0.0000000e+00
   3.6200000e-01   0.0000000e+00   0.0000000e+00
   3.6300000e-01   0.0000000e+00   0.0000000e+00
   3.6400000e-01   0.0000000e+00   0.0000000e+00
   3.6500000e-01   0.0000000e+00   0.0000000e+00
   3.6600000e-01   0.0000000e+00   0.0000000e+00
   3.6700000e-01   0.0000000e+00   0.0000000e+00
   3.6800000e-01   0.0000000e+00   0.0000000e+00
   3.6900000e-01   0.0000000e+00   0.0000000e+00
   3.7000000e-01   0.0000000e+00   0.0000000e+00
   3.7100000e-01   0.0000000e+00   0.0000000e+00
   3.7200000e-01   0.0000000e+00   0.0000000e+00
   3.7300000e-01   0.0000000e+00   0.0000000e+00
   3.7400000e-01   0.0000000e+00   0.0000000e+00
   3.7500000e-01   0.0000000e+00   0.0000000e+00
   3.7600000e-01   0.0000000e+00   0.0000000e+00
   3.7700000e-01   0.0000000e+00   0.0000000e+00
   3.7800000e-01   0.0000000e+00   0.0000000e+00
   3.7900000e-01   0.0000000e+00   0.0000000e+00
   3.8000000e-01   0.0000000e+00   0.0000000e+00
   3.8100000e-01   0.0000000e+00   0.0000000e+00
   3.8200000e-01   0.0000000e+00   0.0000000e+00
   3.8300000e-01   0.0000000e+00   0.0000000e+00
   3.8400000e-01   0.0000000e+00   0.0000000e+00
   3.8500000e-01   0.0000000e+00   0.0000000e+00
   3.8600000e-01   0.0000000e+00   0.0000000e+00
   3.8700000e-01   0.0000000e+00   0.0000000e+00
   3.8800000e-01   0.0000000e+00   0.0000000e+00
   3.8900000e-01   0.0000000e+00   0.0000000e+00
   3.9000000e-01   0.0000000e+00   0.0000000e+00
   3.9100000e-01   0.0000000e+00   0.0000000e+00
   3.9200000e-01   0.0000000e+00   0.0000000e+00
   3.9300000e-01   0.0000000e+00   0.0000000e+00
   3.9400000e-01   0.0000000e+00   0.0000000e+00
   3.9500000e-01   0.0000000e+00   0.0000000e+00
   3.9600000e-01   0.0000000e+00   0.0000000e+00
   3.9700000e-01   0.0000000e+00   0.0000000e+00
   3.9800000e-01   0.0000000e+00   0.0000000e+00
   3.9900000e-01   0.0000000e+00   0.0000000e+00
   4.0000000e-01   0.0000000e+00   0.0000000e+00
   4.0100000e-01   0.0000000e+00   0.0000000e+00
   4.0200000e-01   0.0000000e+00   0.0000000e+00
   4.0300000e-01   0.0000000e+00   0.0000000e+00
   4.0400000e-01   0.0000000e+00   0.0000000e+00
   4.0500000e-01   0.0000000e+00   0.0000000e+00
   4.0600000e-01   0.0000000e+00   0.0000000e+00
   4.0700000e-01   0.0000000e+00   0.0000000e+00
   4.0800000e-01   0.0000000e+00   0.0000000e+00
   4.0900000e-01   0.0000000e+00   0.0000000e+00
   4.1000000e-01   0.0000000e+00   0.0000000e+00
   4.1100000e-01   0.0000000e+00   0.0000000e+00
   4.1200000e-01   0.0000000e+00   0.0000000e+00
   4.1300000e-01   0.0000000e+00   0.0000000e+00
   4.1400000e-01   0.0000000e+00   0.0000000e+00
   4.1500000e-01   0.0000000e+00   0.0000000e+00
   4.1600000e-01   0.0000000e+00   0.0000000e+00
   4.1700000e-01   0.0000000e+00   0.0000000e+00
   4.1800000e-01   0.0000000e+00   0.0000000e+00
   4.1900000e-01   0.0000000e+00   0.0000000e+00
   4.2000000e-01   0.0000000e+00   0.0000000e+00
   4.2100000e-01   0.0000000e+00   0.0000000e+00
   4.2200000e-01   0.0000000e+00   0.0000000e+00
   4.2300000e-01   0.0000000e+00   0.0000000e+00
   4.2400000e-01   0.0000000e+00   0.0000000e+00
   4.2500000e-01   0.0000000e+00   0.0000000e+00
   4.2600000e-01   0.0000000e+00   0.0000000e+00
   4.2700000e-01   0.0000000e+00   0.0000000e+00
   4.2800000e-01   0.0000000e+00   0.0000000e+00
   4.2900000e-01   0.0000000e+00   0.0000000e+00
   4.3000000e-01   0.0000000e+00   0.0000000e+00
   4.3100000e-01   0.0000000e+00   0.0000000e+00
   4.3200000e-01   0.0000000e+00   0.0000000e+00
   4.3300000e-01   0.0000000e+00   0.0000000e+00
   4.3400000e-01   0.0000000e+00   0.0000000e+00
   4.3500000e-01   0.0000000e+00   0.0000000e+00
   4.3600000e-01   0.0000000e+00   0.0000000e+00
   4.3700000e-01   0.0000000e+00   0.0000000e+00
   4.3800000e-01   0.0000000e+00   0.0000000e+00
   4.3900000e-01   0.0000000e+00   0.0000000e+00
   4.4000000e-01   0.0000000e+00   0.0000000e+00
   4.4100000e-01   0.0000000e+00   0.0000000e+00
   4.4200000e-01   0.0000000e+00   0.0000000e+00
   4.4300000e-01   0.0000000e+00   0.0000000e+00
   4.4400000e-01   0.0000000e+00   0.0000000e+00
   4.4500000e-01   0.0000000e+00   0.0000000e+00
   4.4600000e-01   0.0000000e+00   0.0000000e+00
   4.4700000e-01   0.0000000e+00   0.0000000e+00
   4.4800000e-01   0.0000000e+00   0.0000000e+00
   4.4900000e-01   0.0000000e+00   0.0000000e+00
   4.5000000e-01   0.0000000e+00   0.0000000e+00
   4.5100000e-01   0.0000000e+00   0.0000000e+00
   4.5200000e-01   0.0000000e+00   0.0000000e+00
   4.5300000e-01   0.0000000e+00   0.0000000e+00
   4.5400000e-01   0.0000000e+00   0.0000000e+00
   4.5500000e-01   0.0000000e+00   0.0000000e+00
   4.5600000e-01   0.0000000e+00   0.0000000e+00
   4.5700000e-01   0.0000000e+00   0.0000000e+00
   4.5800000e-01   0.0000000e+00   0.0000000e+00
   4.5900000e-01   0.0000000e+00   0.0000000e+00
   4.6000000e-01   0.0000000e+00   0.0000000e+00
   4.6100000e-01   0.0000000e+00   0.0000000e+00
   4.6200000e-01   0.0000000e+00   0.0000000e+00
   4.6300000e-01   0.0000000e+00   0.0000000e+00
   4.6400000e-01   0.0000000e+00   0.0000000e+00
   4.6500000e-01   0.0000000e+00   0.0000000e+00
   4.6600000e-01   0.0000000e+00   0.0000000e+00
   4.6700000e-01   0.0000000e+00   0.0000000e+00
   4.6800000e-01   0.0000000e+00   0.0000000e+00
   4.6900000e-01   0.0000000e+00   0.0000000e+00
   4.7000000e-01   0.0000000e+00   0.0000000e+00
   4.7100000e-01   0.0000000e+00   0.0000000e+00
   4.7200000e-01   0.0000000e+00   0.0000000e+00
   4.7300000e-01   0.0000000e+00   0.0000000e+00
   4.7400000e-01   0.0000000e+00   0.0000000e+00
   4.7500000e-01   0.0000000e+00   0.0000000e+00
   4.7600000e-01   0.0000000e+00   0.0000000e+00
   4.7700000e-01   0.0000000e+00   0.0000000e+00
   4.7800000e-01   0.0000000e+00   0.0000000e+00
   4.7900000e-01   0.0000000e+00   0.0000000e+00
   4.8000000e-01   0.0000000e+00   0.0000000e+00
   4.8100000e-01   0.0000000e+00   0.0000000e+00
   4.8200000e-01   0.0000000e+00   0.0000000e+00
   4.8300000e-01   0.0000000e+00   0.0000000e+00
   4.8400000e-01   0.0000000e+00   0.0000000e+00
   4.8500000e-01   0.0000000e+00   0.0000000e+00
   4.8600000e-01   0.0000000e+00   0.0000000e+00
   4.8700000e-01   0.0000000e+00   0.0000000e+00
   4.8800000e-01   0.0000000e+00   0.0000000e+00
   4.8900000e-01   0.0000000e+00   0.0000000e+00
   4.9000000e-01   0.0000000e+00   0.0000000e+00
   4.9100000e-01   0.0000000e+00   0.0000000e+00
   4.9200000e-01   0.0000000e+00   0.0000000e+00
   4.9300000e-01   0.0000000e+00   0.0000000e+00
   4.9400000e-01   0.0000000e+00   0.0000000e+00
   4.9500000e-01   0.0000000e+00   0.0000000e+00
   4.9600000e-01   0.0000000e+00   0.0000000e+00
   4.9700000e-01   0.0000000e+00   0.0000000e+00
   4.9800000e-01   0.0000000e+00   0.0000000e+00
   4.9900000e-01   0.0000000e+00   0.0000000e+00
   5.0000000e-01   0.0000000e+00   0.0000000e+00


==> data/data_illu_H2_opt_triang_R1_fs_div_fnyq0-9.dat <==
  -5.0000000e-01   0.0000000e+00
  -4.9900000e-01   0.0000000e+00
  -4.9800000e-01   0.0000000e+00
  -4.9700000e-01   0.0000000e+00
  -4.9600000e-01   0.0000000e+00
  -4.9500000e-01   0.0000000e+00
  -4.9400000e-01   0.0000000e+00
  -4.9300000e-01   0.0000000e+00
  -4.9200000e-01   0.0000000e+00
  -4.9100000e-01   0.0000000e+00
  -4.9000000e-01   0.0000000e+00
  -4.8900000e-01   0.0000000e+00
  -4.8800000e-01   0.0000000e+00
  -4.8700000e-01   0.0000000e+00
  -4.8600000e-01   0.0000000e+00
  -4.8500000e-01   0.0000000e+00
  -4.8400000e-01   0.0000000e+00
  -4.8300000e-01   0.0000000e+00
  -4.8200000e-01   0.0000000e+00
  -4.8100000e-01   0.0000000e+00
  -4.8000000e-01   0.0000000e+00
  -4.7900000e-01   0.0000000e+00
  -4.7800000e-01   0.0000000e+00
  -4.7700000e-01   0.0000000e+00
  -4.7600000e-01   0.0000000e+00
  -4.7500000e-01   0.0000000e+00
  -4.7400000e-01   0.0000000e+00
  -4.7300000e-01   0.0000000e+00
  -4.7200000e-01   0.0000000e+00
  -4.7100000e-01   0.0000000e+00
  -4.7000000e-01   0.0000000e+00
  -4.6900000e-01   0.0000000e+00
  -4.6800000e-01   0.0000000e+00
  -4.6700000e-01   0.0000000e+00
  -4.6600000e-01   0.0000000e+00
  -4.6500000e-01   0.0000000e+00
  -4.6400000e-01   0.0000000e+00
  -4.6300000e-01   0.0000000e+00
  -4.6200000e-01   0.0000000e+00
  -4.6100000e-01   0.0000000e+00
  -4.6000000e-01   0.0000000e+00
  -4.5900000e-01   0.0000000e+00
  -4.5800000e-01   0.0000000e+00
  -4.5700000e-01   0.0000000e+00
  -4.5600000e-01   0.0000000e+00
  -4.5500000e-01   0.0000000e+00
  -4.5400000e-01   0.0000000e+00
  -4.5300000e-01   0.0000000e+00
  -4.5200000e-01   0.0000000e+00
  -4.5100000e-01   0.0000000e+00
  -4.5000000e-01   0.0000000e+00
  -4.4900000e-01   0.0000000e+00
  -4.4800000e-01   0.0000000e+00
  -4.4700000e-01   0.0000000e+00
  -4.4600000e-01   0.0000000e+00
  -4.4500000e-01   0.0000000e+00
  -4.4400000e-01   0.0000000e+00
  -4.4300000e-01   0.0000000e+00
  -4.4200000e-01   0.0000000e+00
  -4.4100000e-01   0.0000000e+00
  -4.4000000e-01   0.0000000e+00
  -4.3900000e-01   0.0000000e+00
  -4.3800000e-01   0.0000000e+00
  -4.3700000e-01   0.0000000e+00
  -4.3600000e-01   0.0000000e+00
  -4.3500000e-01   0.0000000e+00
  -4.3400000e-01   0.0000000e+00
  -4.3300000e-01   0.0000000e+00
  -4.3200000e-01   0.0000000e+00
  -4.3100000e-01   0.0000000e+00
  -4.3000000e-01   0.0000000e+00
  -4.2900000e-01   0.0000000e+00
  -4.2800000e-01   0.0000000e+00
  -4.2700000e-01   0.0000000e+00
  -4.2600000e-01   0.0000000e+00
  -4.2500000e-01   0.0000000e+00
  -4.2400000e-01   0.0000000e+00
  -4.2300000e-01   0.0000000e+00
  -4.2200000e-01   0.0000000e+00
  -4.2100000e-01   0.0000000e+00
  -4.2000000e-01   0.0000000e+00
  -4.1900000e-01   0.0000000e+00
  -4.1800000e-01   0.0000000e+00
  -4.1700000e-01   0.0000000e+00
  -4.1600000e-01   0.0000000e+00
  -4.1500000e-01   0.0000000e+00
  -4.1400000e-01   0.0000000e+00
  -4.1300000e-01   0.0000000e+00
  -4.1200000e-01   0.0000000e+00
  -4.1100000e-01   0.0000000e+00
  -4.1000000e-01   0.0000000e+00
  -4.0900000e-01   0.0000000e+00
  -4.0800000e-01   0.0000000e+00
  -4.0700000e-01   0.0000000e+00
  -4.0600000e-01   0.0000000e+00
  -4.0500000e-01   0.0000000e+00
  -4.0400000e-01   0.0000000e+00
  -4.0300000e-01   0.0000000e+00
  -4.0200000e-01   0.0000000e+00
  -4.0100000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.9900000e-01   0.0000000e+00
  -3.9800000e-01   0.0000000e+00
  -3.9700000e-01   0.0000000e+00
  -3.9600000e-01   0.0000000e+00
  -3.9500000e-01   0.0000000e+00
  -3.9400000e-01   0.0000000e+00
  -3.9300000e-01   0.0000000e+00
  -3.9200000e-01   0.0000000e+00
  -3.9100000e-01   0.0000000e+00
  -3.9000000e-01   0.0000000e+00
  -3.8900000e-01   0.0000000e+00
  -3.8800000e-01   0.0000000e+00
  -3.8700000e-01   0.0000000e+00
  -3.8600000e-01   0.0000000e+00
  -3.8500000e-01   0.0000000e+00
  -3.8400000e-01   0.0000000e+00
  -3.8300000e-01   0.0000000e+00
  -3.8200000e-01   0.0000000e+00
  -3.8100000e-01   0.0000000e+00
  -3.8000000e-01   0.0000000e+00
  -3.7900000e-01   0.0000000e+00
  -3.7800000e-01   0.0000000e+00
  -3.7700000e-01   0.0000000e+00
  -3.7600000e-01   0.0000000e+00
  -3.7500000e-01   1.5779774e-02
  -3.7400000e-01   3.1433192e-02
  -3.7300000e-01   4.6778101e-02
  -3.7200000e-01   6.1822457e-02
  -3.7100000e-01   7.6573955e-02
  -3.7000000e-01   9.1040039e-02
  -3.6900000e-01   1.0522792e-01
  -3.6800000e-01   1.1914456e-01
  -3.6700000e-01   1.3279671e-01
  -3.6600000e-01   1.4619092e-01
  -3.6500000e-01   1.5933352e-01
  -3.6400000e-01   1.7223064e-01
  -3.6300000e-01   1.8488823e-01
  -3.6200000e-01   1.9731205e-01
  -3.6100000e-01   2.0950770e-01
  -3.6000000e-01   2.2148058e-01
  -3.5900000e-01   2.3323595e-01
  -3.5800000e-01   2.4477891e-01
  -3.5700000e-01   2.5611441e-01
  -3.5600000e-01   2.6724725e-01
  -3.5500000e-01   2.7818209e-01
  -3.5400000e-01   2.8892345e-01
  -3.5300000e-01   2.9947573e-01
  -3.5200000e-01   3.0984319e-01
  -3.5100000e-01   3.2002997e-01
  -3.5000000e-01   3.3004012e-01
  -3.4900000e-01   3.3987754e-01
  -3.4800000e-01   3.4954603e-01
  -3.4700000e-01   3.5904929e-01
  -3.4600000e-01   3.6839093e-01
  -3.4500000e-01   3.7757444e-01
  -3.4400000e-01   3.8660321e-01
  -3.4300000e-01   3.9548057e-01
  -3.4200000e-01   4.0420972e-01
  -3.4100000e-01   4.1279381e-01
  -3.4000000e-01   4.2123588e-01
  -3.3900000e-01   4.2953891e-01
  -3.3800000e-01   4.3770578e-01
  -3.3700000e-01   4.4573930e-01
  -3.3600000e-01   4.5364223e-01
  -3.3500000e-01   4.6141723e-01
  -3.3400000e-01   4.6906690e-01
  -3.3300000e-01   4.7659378e-01
  -3.3200000e-01   4.8400034e-01
  -3.3100000e-01   4.9128899e-01
  -3.3000000e-01   4.9846207e-01
  -3.2900000e-01   5.0552188e-01
  -3.2800000e-01   5.1247064e-01
  -3.2700000e-01   5.1931053e-01
  -3.2600000e-01   5.2604367e-01
  -3.2500000e-01   5.3267214e-01
  -3.2400000e-01   5.3919796e-01
  -3.2300000e-01   5.4562309e-01
  -3.2200000e-01   5.5194946e-01
  -3.2100000e-01   5.5817895e-01
  -3.2000000e-01   5.6431338e-01
  -3.1900000e-01   5.7035456e-01
  -3.1800000e-01   5.7630422e-01
  -3.1700000e-01   5.8216408e-01
  -3.1600000e-01   5.8793579e-01
  -3.1500000e-01   5.9362099e-01
  -3.1400000e-01   5.9922126e-01
  -3.1300000e-01   6.0473816e-01
  -3.1200000e-01   6.1017321e-01
  -3.1100000e-01   6.1552788e-01
  -3.1000000e-01   6.2080364e-01
  -3.0900000e-01   6.2600188e-01
  -3.0800000e-01   6.3112401e-01
  -3.0700000e-01   6.3617137e-01
  -3.0600000e-01   6.4114528e-01
  -3.0500000e-01   6.4604705e-01
  -3.0400000e-01   6.5087793e-01
  -3.0300000e-01   6.5563917e-01
  -3.0200000e-01   6.6033197e-01
  -3.0100000e-01   6.6495752e-01
  -3.0000000e-01   6.6951698e-01
  -2.9900000e-01   6.7401149e-01
  -2.9800000e-01   6.7844215e-01
  -2.9700000e-01   6.8281005e-01
  -2.9600000e-01   6.8711626e-01
  -2.9500000e-01   6.9136181e-01
  -2.9400000e-01   6.9554772e-01
  -2.9300000e-01   6.9967499e-01
  -2.9200000e-01   7.0374460e-01
  -2.9100000e-01   7.0775751e-01
  -2.9000000e-01   7.1171464e-01
  -2.8900000e-01   7.1561693e-01
  -2.8800000e-01   7.1946526e-01
  -2.8700000e-01   7.2326052e-01
  -2.8600000e-01   7.2700357e-01
  -2.8500000e-01   7.3069526e-01
  -2.8400000e-01   7.3433641e-01
  -2.8300000e-01   7.3792783e-01
  -2.8200000e-01   7.4147033e-01
  -2.8100000e-01   7.4496468e-01
  -2.8000000e-01   7.4841164e-01
  -2.7900000e-01   7.5181196e-01
  -2.7800000e-01   7.5516639e-01
  -2.7700000e-01   7.5847563e-01
  -2.7600000e-01   7.6174039e-01
  -2.7500000e-01   7.6496137e-01
  -2.7400000e-01   7.6813925e-01
  -2.7300000e-01   7.7127469e-01
  -2.7200000e-01   7.7436834e-01
  -2.7100000e-01   7.7742085e-01
  -2.7000000e-01   7.8043285e-01
  -2.6900000e-01   7.8340495e-01
  -2.6800000e-01   7.8633775e-01
  -2.6700000e-01   7.8923185e-01
  -2.6600000e-01   7.9208784e-01
  -2.6500000e-01   7.9490628e-01
  -2.6400000e-01   7.9768774e-01
  -2.6300000e-01   8.0043276e-01
  -2.6200000e-01   8.0314190e-01
  -2.6100000e-01   8.0581567e-01
  -2.6000000e-01   8.0845461e-01
  -2.5900000e-01   8.1105921e-01
  -2.5800000e-01   8.1362999e-01
  -2.5700000e-01   8.1616744e-01
  -2.5600000e-01   8.1867204e-01
  -2.5500000e-01   8.2114427e-01
  -2.5400000e-01   8.2358460e-01
  -2.5300000e-01   8.2599348e-01
  -2.5200000e-01   8.2837136e-01
  -2.5100000e-01   8.3071870e-01
  -2.5000000e-01   8.3303592e-01
  -2.4900000e-01   8.3532345e-01
  -2.4800000e-01   8.3758172e-01
  -2.4700000e-01   8.3981113e-01
  -2.4600000e-01   8.4201209e-01
  -2.4500000e-01   8.4418500e-01
  -2.4400000e-01   8.4633025e-01
  -2.4300000e-01   8.4844823e-01
  -2.4200000e-01   8.5053931e-01
  -2.4100000e-01   8.5260387e-01
  -2.4000000e-01   8.5464227e-01
  -2.3900000e-01   8.5665488e-01
  -2.3800000e-01   8.5864204e-01
  -2.3700000e-01   8.6060411e-01
  -2.3600000e-01   8.6254142e-01
  -2.3500000e-01   8.6445432e-01
  -2.3400000e-01   8.6634312e-01
  -2.3300000e-01   8.6820817e-01
  -2.3200000e-01   8.7004977e-01
  -2.3100000e-01   8.7186825e-01
  -2.3000000e-01   8.7366390e-01
  -2.2900000e-01   8.7543704e-01
  -2.2800000e-01   8.7718797e-01
  -2.2700000e-01   8.7891697e-01
  -2.2600000e-01   8.8062435e-01
  -2.2500000e-01   8.8231038e-01
  -2.2400000e-01   8.8397534e-01
  -2.2300000e-01   8.8561952e-01
  -2.2200000e-01   8.8724318e-01
  -2.2100000e-01   8.8884658e-01
  -2.2000000e-01   8.9043000e-01
  -2.1900000e-01   8.9199369e-01
  -2.1800000e-01   8.9353791e-01
  -2.1700000e-01   8.9506291e-01
  -2.1600000e-01   8.9656893e-01
  -2.1500000e-01   8.9805621e-01
  -2.1400000e-01   8.9952501e-01
  -2.1300000e-01   9.0097554e-01
  -2.1200000e-01   9.0240805e-01
  -2.1100000e-01   9.0382276e-01
  -2.1000000e-01   9.0521990e-01
  -2.0900000e-01   9.0659969e-01
  -2.0800000e-01   9.0796235e-01
  -2.0700000e-01   9.0930808e-01
  -2.0600000e-01   9.1063711e-01
  -2.0500000e-01   9.1194964e-01
  -2.0400000e-01   9.1324588e-01
  -2.0300000e-01   9.1452602e-01
  -2.0200000e-01   9.1579028e-01
  -2.0100000e-01   9.1703883e-01
  -2.0000000e-01   9.1827189e-01
  -1.9900000e-01   9.1948963e-01
  -1.9800000e-01   9.2069224e-01
  -1.9700000e-01   9.2187991e-01
  -1.9600000e-01   9.2305283e-01
  -1.9500000e-01   9.2421116e-01
  -1.9400000e-01   9.2535509e-01
  -1.9300000e-01   9.2648479e-01
  -1.9200000e-01   9.2760044e-01
  -1.9100000e-01   9.2870220e-01
  -1.9000000e-01   9.2979023e-01
  -1.8900000e-01   9.3086471e-01
  -1.8800000e-01   9.3192579e-01
  -1.8700000e-01   9.3297364e-01
  -1.8600000e-01   9.3400840e-01
  -1.8500000e-01   9.3503025e-01
  -1.8400000e-01   9.3603932e-01
  -1.8300000e-01   9.3703577e-01
  -1.8200000e-01   9.3801975e-01
  -1.8100000e-01   9.3899141e-01
  -1.8000000e-01   9.3995089e-01
  -1.7900000e-01   9.4089832e-01
  -1.7800000e-01   9.4183386e-01
  -1.7700000e-01   9.4275764e-01
  -1.7600000e-01   9.4366980e-01
  -1.7500000e-01   9.4457046e-01
  -1.7400000e-01   9.4545977e-01
  -1.7300000e-01   9.4633786e-01
  -1.7200000e-01   9.4720485e-01
  -1.7100000e-01   9.4806087e-01
  -1.7000000e-01   9.4890605e-01
  -1.6900000e-01   9.4974051e-01
  -1.6800000e-01   9.5056437e-01
  -1.6700000e-01   9.5137776e-01
  -1.6600000e-01   9.5218079e-01
  -1.6500000e-01   9.5297358e-01
  -1.6400000e-01   9.5375624e-01
  -1.6300000e-01   9.5452890e-01
  -1.6200000e-01   9.5529166e-01
  -1.6100000e-01   9.5604463e-01
  -1.6000000e-01   9.5678792e-01
  -1.5900000e-01   9.5752165e-01
  -1.5800000e-01   9.5824591e-01
  -1.5700000e-01   9.5896082e-01
  -1.5600000e-01   9.5966647e-01
  -1.5500000e-01   9.6036298e-01
  -1.5400000e-01   9.6105043e-01
  -1.5300000e-01   9.6172894e-01
  -1.5200000e-01   9.6239860e-01
  -1.5100000e-01   9.6305950e-01
  -1.5000000e-01   9.6371175e-01
  -1.4900000e-01   9.6435544e-01
  -1.4800000e-01   9.6499066e-01
  -1.4700000e-01   9.6561750e-01
  -1.4600000e-01   9.6623606e-01
  -1.4500000e-01   9.6684642e-01
  -1.4400000e-01   9.6744868e-01
  -1.4300000e-01   9.6804292e-01
  -1.4200000e-01   9.6862922e-01
  -1.4100000e-01   9.6920769e-01
  -1.4000000e-01   9.6977839e-01
  -1.3900000e-01   9.7034141e-01
  -1.3800000e-01   9.7089684e-01
  -1.3700000e-01   9.7144475e-01
  -1.3600000e-01   9.7198523e-01
  -1.3500000e-01   9.7251835e-01
  -1.3400000e-01   9.7304420e-01
  -1.3300000e-01   9.7356285e-01
  -1.3200000e-01   9.7407437e-01
  -1.3100000e-01   9.7457885e-01
  -1.3000000e-01   9.7507636e-01
  -1.2900000e-01   9.7556696e-01
  -1.2800000e-01   9.7605074e-01
  -1.2700000e-01   9.7652776e-01
  -1.2600000e-01   9.7699810e-01
  -1.2500000e-01   9.7746183e-01
  -1.2400000e-01   9.7791901e-01
  -1.2300000e-01   9.7836971e-01
  -1.2200000e-01   9.7881400e-01
  -1.2100000e-01   9.7925195e-01
  -1.2000000e-01   9.7968363e-01
  -1.1900000e-01   9.8010909e-01
  -1.1800000e-01   9.8052841e-01
  -1.1700000e-01   9.8094164e-01
  -1.1600000e-01   9.8134885e-01
  -1.1500000e-01   9.8175010e-01
  -1.1400000e-01   9.8214545e-01
  -1.1300000e-01   9.8253496e-01
  -1.1200000e-01   9.8291870e-01
  -1.1100000e-01   9.8329672e-01
  -1.1000000e-01   9.8366908e-01
  -1.0900000e-01   9.8403583e-01
  -1.0800000e-01   9.8439704e-01
  -1.0700000e-01   9.8475276e-01
  -1.0600000e-01   9.8510305e-01
  -1.0500000e-01   9.8544796e-01
  -1.0400000e-01   9.8578755e-01
  -1.0300000e-01   9.8612186e-01
  -1.0200000e-01   9.8645096e-01
  -1.0100000e-01   9.8677489e-01
  -1.0000000e-01   9.8709371e-01
  -9.9000000e-02   9.8740747e-01
  -9.8000000e-02   9.8771621e-01
  -9.7000000e-02   9.8802000e-01
  -9.6000000e-02   9.8831888e-01
  -9.5000000e-02   9.8861289e-01
  -9.4000000e-02   9.8890209e-01
  -9.3000000e-02   9.8918652e-01
  -9.2000000e-02   9.8946624e-01
  -9.1000000e-02   9.8974128e-01
  -9.0000000e-02   9.9001170e-01
  -8.9000000e-02   9.9027754e-01
  -8.8000000e-02   9.9053885e-01
  -8.7000000e-02   9.9079566e-01
  -8.6000000e-02   9.9104803e-01
  -8.5000000e-02   9.9129600e-01
  -8.4000000e-02   9.9153961e-01
  -8.3000000e-02   9.9177890e-01
  -8.2000000e-02   9.9201392e-01
  -8.1000000e-02   9.9224471e-01
  -8.0000000e-02   9.9247131e-01
  -7.9000000e-02   9.9269376e-01
  -7.8000000e-02   9.9291209e-01
  -7.7000000e-02   9.9312636e-01
  -7.6000000e-02   9.9333660e-01
  -7.5000000e-02   9.9354285e-01
  -7.4000000e-02   9.9374515e-01
  -7.3000000e-02   9.9394354e-01
  -7.2000000e-02   9.9413804e-01
  -7.1000000e-02   9.9432871e-01
  -7.0000000e-02   9.9451558e-01
  -6.9000000e-02   9.9469868e-01
  -6.8000000e-02   9.9487806e-01
  -6.7000000e-02   9.9505374e-01
  -6.6000000e-02   9.9522577e-01
  -6.5000000e-02   9.9539417e-01
  -6.4000000e-02   9.9555898e-01
  -6.3000000e-02   9.9572024e-01
  -6.2000000e-02   9.9587799e-01
  -6.1000000e-02   9.9603224e-01
  -6.0000000e-02   9.9618304e-01
  -5.9000000e-02   9.9633043e-01
  -5.8000000e-02   9.9647442e-01
  -5.7000000e-02   9.9661506e-01
  -5.6000000e-02   9.9675238e-01
  -5.5000000e-02   9.9688640e-01
  -5.4000000e-02   9.9701717e-01
  -5.3000000e-02   9.9714470e-01
  -5.2000000e-02   9.9726904e-01
  -5.1000000e-02   9.9739020e-01
  -5.0000000e-02   9.9750823e-01
  -4.9000000e-02   9.9762314e-01
  -4.8000000e-02   9.9773498e-01
  -4.7000000e-02   9.9784376e-01
  -4.6000000e-02   9.9794952e-01
  -4.5000000e-02   9.9805228e-01
  -4.4000000e-02   9.9815208e-01
  -4.3000000e-02   9.9824894e-01
  -4.2000000e-02   9.9834289e-01
  -4.1000000e-02   9.9843395e-01
  -4.0000000e-02   9.9852215e-01
  -3.9000000e-02   9.9860752e-01
  -3.8000000e-02   9.9869009e-01
  -3.7000000e-02   9.9876988e-01
  -3.6000000e-02   9.9884692e-01
  -3.5000000e-02   9.9892123e-01
  -3.4000000e-02   9.9899283e-01
  -3.3000000e-02   9.9906176e-01
  -3.2000000e-02   9.9912804e-01
  -3.1000000e-02   9.9919169e-01
  -3.0000000e-02   9.9925274e-01
  -2.9000000e-02   9.9931120e-01
  -2.8000000e-02   9.9936711e-01
  -2.7000000e-02   9.9942049e-01
  -2.6000000e-02   9.9947136e-01
  -2.5000000e-02   9.9951974e-01
  -2.4000000e-02   9.9956566e-01
  -2.3000000e-02   9.9960914e-01
  -2.2000000e-02   9.9965020e-01
  -2.1000000e-02   9.9968887e-01
  -2.0000000e-02   9.9972516e-01
  -1.9000000e-02   9.9975910e-01
  -1.8000000e-02   9.9979070e-01
  -1.7000000e-02   9.9982000e-01
  -1.6000000e-02   9.9984701e-01
  -1.5000000e-02   9.9987175e-01
  -1.4000000e-02   9.9989425e-01
  -1.3000000e-02   9.9991451e-01
  -1.2000000e-02   9.9993258e-01
  -1.1000000e-02   9.9994845e-01
  -1.0000000e-02   9.9996216e-01
  -9.0000000e-03   9.9997372e-01
  -8.0000000e-03   9.9998315e-01
  -7.0000000e-03   9.9999048e-01
  -6.0000000e-03   9.9999572e-01
  -5.0000000e-03   9.9999888e-01
  -4.0000000e-03   1.0000000e+00
  -3.0000000e-03   9.9999908e-01
  -2.0000000e-03   9.9999615e-01
  -1.0000000e-03   9.9999122e-01
   0.0000000e+00   9.9998432e-01
   1.0000000e-03   9.9999122e-01
   2.0000000e-03   9.9999615e-01
   3.0000000e-03   9.9999908e-01
   4.0000000e-03   1.0000000e+00
   5.0000000e-03   9.9999888e-01
   6.0000000e-03   9.9999572e-01
   7.0000000e-03   9.9999048e-01
   8.0000000e-03   9.9998315e-01
   9.0000000e-03   9.9997372e-01
   1.0000000e-02   9.9996216e-01
   1.1000000e-02   9.9994845e-01
   1.2000000e-02   9.9993258e-01
   1.3000000e-02   9.9991451e-01
   1.4000000e-02   9.9989425e-01
   1.5000000e-02   9.9987175e-01
   1.6000000e-02   9.9984701e-01
   1.7000000e-02   9.9982000e-01
   1.8000000e-02   9.9979070e-01
   1.9000000e-02   9.9975910e-01
   2.0000000e-02   9.9972516e-01
   2.1000000e-02   9.9968887e-01
   2.2000000e-02   9.9965020e-01
   2.3000000e-02   9.9960914e-01
   2.4000000e-02   9.9956566e-01
   2.5000000e-02   9.9951974e-01
   2.6000000e-02   9.9947136e-01
   2.7000000e-02   9.9942049e-01
   2.8000000e-02   9.9936711e-01
   2.9000000e-02   9.9931120e-01
   3.0000000e-02   9.9925274e-01
   3.1000000e-02   9.9919169e-01
   3.2000000e-02   9.9912804e-01
   3.3000000e-02   9.9906176e-01
   3.4000000e-02   9.9899283e-01
   3.5000000e-02   9.9892123e-01
   3.6000000e-02   9.9884692e-01
   3.7000000e-02   9.9876988e-01
   3.8000000e-02   9.9869009e-01
   3.9000000e-02   9.9860752e-01
   4.0000000e-02   9.9852215e-01
   4.1000000e-02   9.9843395e-01
   4.2000000e-02   9.9834289e-01
   4.3000000e-02   9.9824894e-01
   4.4000000e-02   9.9815208e-01
   4.5000000e-02   9.9805228e-01
   4.6000000e-02   9.9794952e-01
   4.7000000e-02   9.9784376e-01
   4.8000000e-02   9.9773498e-01
   4.9000000e-02   9.9762314e-01
   5.0000000e-02   9.9750823e-01
   5.1000000e-02   9.9739020e-01
   5.2000000e-02   9.9726904e-01
   5.3000000e-02   9.9714470e-01
   5.4000000e-02   9.9701717e-01
   5.5000000e-02   9.9688640e-01
   5.6000000e-02   9.9675238e-01
   5.7000000e-02   9.9661506e-01
   5.8000000e-02   9.9647442e-01
   5.9000000e-02   9.9633043e-01
   6.0000000e-02   9.9618304e-01
   6.1000000e-02   9.9603224e-01
   6.2000000e-02   9.9587799e-01
   6.3000000e-02   9.9572024e-01
   6.4000000e-02   9.9555898e-01
   6.5000000e-02   9.9539417e-01
   6.6000000e-02   9.9522577e-01
   6.7000000e-02   9.9505374e-01
   6.8000000e-02   9.9487806e-01
   6.9000000e-02   9.9469868e-01
   7.0000000e-02   9.9451558e-01
   7.1000000e-02   9.9432871e-01
   7.2000000e-02   9.9413804e-01
   7.3000000e-02   9.9394354e-01
   7.4000000e-02   9.9374515e-01
   7.5000000e-02   9.9354285e-01
   7.6000000e-02   9.9333660e-01
   7.7000000e-02   9.9312636e-01
   7.8000000e-02   9.9291209e-01
   7.9000000e-02   9.9269376e-01
   8.0000000e-02   9.9247131e-01
   8.1000000e-02   9.9224471e-01
   8.2000000e-02   9.9201392e-01
   8.3000000e-02   9.9177890e-01
   8.4000000e-02   9.9153961e-01
   8.5000000e-02   9.9129600e-01
   8.6000000e-02   9.9104803e-01
   8.7000000e-02   9.9079566e-01
   8.8000000e-02   9.9053885e-01
   8.9000000e-02   9.9027754e-01
   9.0000000e-02   9.9001170e-01
   9.1000000e-02   9.8974128e-01
   9.2000000e-02   9.8946624e-01
   9.3000000e-02   9.8918652e-01
   9.4000000e-02   9.8890209e-01
   9.5000000e-02   9.8861289e-01
   9.6000000e-02   9.8831888e-01
   9.7000000e-02   9.8802000e-01
   9.8000000e-02   9.8771621e-01
   9.9000000e-02   9.8740747e-01
   1.0000000e-01   9.8709371e-01
   1.0100000e-01   9.8677489e-01
   1.0200000e-01   9.8645096e-01
   1.0300000e-01   9.8612186e-01
   1.0400000e-01   9.8578755e-01
   1.0500000e-01   9.8544796e-01
   1.0600000e-01   9.8510305e-01
   1.0700000e-01   9.8475276e-01
   1.0800000e-01   9.8439704e-01
   1.0900000e-01   9.8403583e-01
   1.1000000e-01   9.8366908e-01
   1.1100000e-01   9.8329672e-01
   1.1200000e-01   9.8291870e-01
   1.1300000e-01   9.8253496e-01
   1.1400000e-01   9.8214545e-01
   1.1500000e-01   9.8175010e-01
   1.1600000e-01   9.8134885e-01
   1.1700000e-01   9.8094164e-01
   1.1800000e-01   9.8052841e-01
   1.1900000e-01   9.8010909e-01
   1.2000000e-01   9.7968363e-01
   1.2100000e-01   9.7925195e-01
   1.2200000e-01   9.7881400e-01
   1.2300000e-01   9.7836971e-01
   1.2400000e-01   9.7791901e-01
   1.2500000e-01   9.7746183e-01
   1.2600000e-01   9.7699810e-01
   1.2700000e-01   9.7652776e-01
   1.2800000e-01   9.7605074e-01
   1.2900000e-01   9.7556696e-01
   1.3000000e-01   9.7507636e-01
   1.3100000e-01   9.7457885e-01
   1.3200000e-01   9.7407437e-01
   1.3300000e-01   9.7356285e-01
   1.3400000e-01   9.7304420e-01
   1.3500000e-01   9.7251835e-01
   1.3600000e-01   9.7198523e-01
   1.3700000e-01   9.7144475e-01
   1.3800000e-01   9.7089684e-01
   1.3900000e-01   9.7034141e-01
   1.4000000e-01   9.6977839e-01
   1.4100000e-01   9.6920769e-01
   1.4200000e-01   9.6862922e-01
   1.4300000e-01   9.6804292e-01
   1.4400000e-01   9.6744868e-01
   1.4500000e-01   9.6684642e-01
   1.4600000e-01   9.6623606e-01
   1.4700000e-01   9.6561750e-01
   1.4800000e-01   9.6499066e-01
   1.4900000e-01   9.6435544e-01
   1.5000000e-01   9.6371175e-01
   1.5100000e-01   9.6305950e-01
   1.5200000e-01   9.6239860e-01
   1.5300000e-01   9.6172894e-01
   1.5400000e-01   9.6105043e-01
   1.5500000e-01   9.6036298e-01
   1.5600000e-01   9.5966647e-01
   1.5700000e-01   9.5896082e-01
   1.5800000e-01   9.5824591e-01
   1.5900000e-01   9.5752165e-01
   1.6000000e-01   9.5678792e-01
   1.6100000e-01   9.5604463e-01
   1.6200000e-01   9.5529166e-01
   1.6300000e-01   9.5452890e-01
   1.6400000e-01   9.5375624e-01
   1.6500000e-01   9.5297358e-01
   1.6600000e-01   9.5218079e-01
   1.6700000e-01   9.5137776e-01
   1.6800000e-01   9.5056437e-01
   1.6900000e-01   9.4974051e-01
   1.7000000e-01   9.4890605e-01
   1.7100000e-01   9.4806087e-01
   1.7200000e-01   9.4720485e-01
   1.7300000e-01   9.4633786e-01
   1.7400000e-01   9.4545977e-01
   1.7500000e-01   9.4457046e-01
   1.7600000e-01   9.4366980e-01
   1.7700000e-01   9.4275764e-01
   1.7800000e-01   9.4183386e-01
   1.7900000e-01   9.4089832e-01
   1.8000000e-01   9.3995089e-01
   1.8100000e-01   9.3899141e-01
   1.8200000e-01   9.3801975e-01
   1.8300000e-01   9.3703577e-01
   1.8400000e-01   9.3603932e-01
   1.8500000e-01   9.3503025e-01
   1.8600000e-01   9.3400840e-01
   1.8700000e-01   9.3297364e-01
   1.8800000e-01   9.3192579e-01
   1.8900000e-01   9.3086471e-01
   1.9000000e-01   9.2979023e-01
   1.9100000e-01   9.2870220e-01
   1.9200000e-01   9.2760044e-01
   1.9300000e-01   9.2648479e-01
   1.9400000e-01   9.2535509e-01
   1.9500000e-01   9.2421116e-01
   1.9600000e-01   9.2305283e-01
   1.9700000e-01   9.2187991e-01
   1.9800000e-01   9.2069224e-01
   1.9900000e-01   9.1948963e-01
   2.0000000e-01   9.1827189e-01
   2.0100000e-01   9.1703883e-01
   2.0200000e-01   9.1579028e-01
   2.0300000e-01   9.1452602e-01
   2.0400000e-01   9.1324588e-01
   2.0500000e-01   9.1194964e-01
   2.0600000e-01   9.1063711e-01
   2.0700000e-01   9.0930808e-01
   2.0800000e-01   9.0796235e-01
   2.0900000e-01   9.0659969e-01
   2.1000000e-01   9.0521990e-01
   2.1100000e-01   9.0382276e-01
   2.1200000e-01   9.0240805e-01
   2.1300000e-01   9.0097554e-01
   2.1400000e-01   8.9952501e-01
   2.1500000e-01   8.9805621e-01
   2.1600000e-01   8.9656893e-01
   2.1700000e-01   8.9506291e-01
   2.1800000e-01   8.9353791e-01
   2.1900000e-01   8.9199369e-01
   2.2000000e-01   8.9043000e-01
   2.2100000e-01   8.8884658e-01
   2.2200000e-01   8.8724318e-01
   2.2300000e-01   8.8561952e-01
   2.2400000e-01   8.8397534e-01
   2.2500000e-01   8.8231038e-01
   2.2600000e-01   8.8062435e-01
   2.2700000e-01   8.7891697e-01
   2.2800000e-01   8.7718797e-01
   2.2900000e-01   8.7543704e-01
   2.3000000e-01   8.7366390e-01
   2.3100000e-01   8.7186825e-01
   2.3200000e-01   8.7004977e-01
   2.3300000e-01   8.6820817e-01
   2.3400000e-01   8.6634312e-01
   2.3500000e-01   8.6445432e-01
   2.3600000e-01   8.6254142e-01
   2.3700000e-01   8.6060411e-01
   2.3800000e-01   8.5864204e-01
   2.3900000e-01   8.5665488e-01
   2.4000000e-01   8.5464227e-01
   2.4100000e-01   8.5260387e-01
   2.4200000e-01   8.5053931e-01
   2.4300000e-01   8.4844823e-01
   2.4400000e-01   8.4633025e-01
   2.4500000e-01   8.4418500e-01
   2.4600000e-01   8.4201209e-01
   2.4700000e-01   8.3981113e-01
   2.4800000e-01   8.3758172e-01
   2.4900000e-01   8.3532345e-01
   2.5000000e-01   8.3303592e-01
   2.5100000e-01   8.3071870e-01
   2.5200000e-01   8.2837136e-01
   2.5300000e-01   8.2599348e-01
   2.5400000e-01   8.2358460e-01
   2.5500000e-01   8.2114427e-01
   2.5600000e-01   8.1867204e-01
   2.5700000e-01   8.1616744e-01
   2.5800000e-01   8.1362999e-01
   2.5900000e-01   8.1105921e-01
   2.6000000e-01   8.0845461e-01
   2.6100000e-01   8.0581567e-01
   2.6200000e-01   8.0314190e-01
   2.6300000e-01   8.0043276e-01
   2.6400000e-01   7.9768774e-01
   2.6500000e-01   7.9490628e-01
   2.6600000e-01   7.9208784e-01
   2.6700000e-01   7.8923185e-01
   2.6800000e-01   7.8633775e-01
   2.6900000e-01   7.8340495e-01
   2.7000000e-01   7.8043285e-01
   2.7100000e-01   7.7742085e-01
   2.7200000e-01   7.7436834e-01
   2.7300000e-01   7.7127469e-01
   2.7400000e-01   7.6813925e-01
   2.7500000e-01   7.6496137e-01
   2.7600000e-01   7.6174039e-01
   2.7700000e-01   7.5847563e-01
   2.7800000e-01   7.5516639e-01
   2.7900000e-01   7.5181196e-01
   2.8000000e-01   7.4841164e-01
   2.8100000e-01   7.4496468e-01
   2.8200000e-01   7.4147033e-01
   2.8300000e-01   7.3792783e-01
   2.8400000e-01   7.3433641e-01
   2.8500000e-01   7.3069526e-01
   2.8600000e-01   7.2700357e-01
   2.8700000e-01   7.2326052e-01
   2.8800000e-01   7.1946526e-01
   2.8900000e-01   7.1561693e-01
   2.9000000e-01   7.1171464e-01
   2.9100000e-01   7.0775751e-01
   2.9200000e-01   7.0374460e-01
   2.9300000e-01   6.9967499e-01
   2.9400000e-01   6.9554772e-01
   2.9500000e-01   6.9136181e-01
   2.9600000e-01   6.8711626e-01
   2.9700000e-01   6.8281005e-01
   2.9800000e-01   6.7844215e-01
   2.9900000e-01   6.7401149e-01
   3.0000000e-01   6.6951698e-01
   3.0100000e-01   6.6495752e-01
   3.0200000e-01   6.6033197e-01
   3.0300000e-01   6.5563917e-01
   3.0400000e-01   6.5087793e-01
   3.0500000e-01   6.4604705e-01
   3.0600000e-01   6.4114528e-01
   3.0700000e-01   6.3617137e-01
   3.0800000e-01   6.3112401e-01
   3.0900000e-01   6.2600188e-01
   3.1000000e-01   6.2080364e-01
   3.1100000e-01   6.1552788e-01
   3.1200000e-01   6.1017321e-01
   3.1300000e-01   6.0473816e-01
   3.1400000e-01   5.9922126e-01
   3.1500000e-01   5.9362099e-01
   3.1600000e-01   5.8793579e-01
   3.1700000e-01   5.8216408e-01
   3.1800000e-01   5.7630422e-01
   3.1900000e-01   5.7035456e-01
   3.2000000e-01   5.6431338e-01
   3.2100000e-01   5.5817895e-01
   3.2200000e-01   5.5194946e-01
   3.2300000e-01   5.4562309e-01
   3.2400000e-01   5.3919796e-01
   3.2500000e-01   5.3267214e-01
   3.2600000e-01   5.2604367e-01
   3.2700000e-01   5.1931053e-01
   3.2800000e-01   5.1247064e-01
   3.2900000e-01   5.0552188e-01
   3.3000000e-01   4.9846207e-01
   3.3100000e-01   4.9128899e-01
   3.3200000e-01   4.8400034e-01
   3.3300000e-01   4.7659378e-01
   3.3400000e-01   4.6906690e-01
   3.3500000e-01   4.6141723e-01
   3.3600000e-01   4.5364223e-01
   3.3700000e-01   4.4573930e-01
   3.3800000e-01   4.3770578e-01
   3.3900000e-01   4.2953891e-01
   3.4000000e-01   4.2123588e-01
   3.4100000e-01   4.1279381e-01
   3.4200000e-01   4.0420972e-01
   3.4300000e-01   3.9548057e-01
   3.4400000e-01   3.8660321e-01
   3.4500000e-01   3.7757444e-01
   3.4600000e-01   3.6839093e-01
   3.4700000e-01   3.5904929e-01
   3.4800000e-01   3.4954603e-01
   3.4900000e-01   3.3987754e-01
   3.5000000e-01   3.3004012e-01
   3.5100000e-01   3.2002997e-01
   3.5200000e-01   3.0984319e-01
   3.5300000e-01   2.9947573e-01
   3.5400000e-01   2.8892345e-01
   3.5500000e-01   2.7818209e-01
   3.5600000e-01   2.6724725e-01
   3.5700000e-01   2.5611441e-01
   3.5800000e-01   2.4477891e-01
   3.5900000e-01   2.3323595e-01
   3.6000000e-01   2.2148058e-01
   3.6100000e-01   2.0950770e-01
   3.6200000e-01   1.9731205e-01
   3.6300000e-01   1.8488823e-01
   3.6400000e-01   1.7223064e-01
   3.6500000e-01   1.5933352e-01
   3.6600000e-01   1.4619092e-01
   3.6700000e-01   1.3279671e-01
   3.6800000e-01   1.1914456e-01
   3.6900000e-01   1.0522792e-01
   3.7000000e-01   9.1040039e-02
   3.7100000e-01   7.6573955e-02
   3.7200000e-01   6.1822457e-02
   3.7300000e-01   4.6778101e-02
   3.7400000e-01   3.1433192e-02
   3.7500000e-01   1.5779774e-02
   3.7600000e-01   0.0000000e+00
   3.7700000e-01   0.0000000e+00
   3.7800000e-01   0.0000000e+00
   3.7900000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.8100000e-01   0.0000000e+00
   3.8200000e-01   0.0000000e+00
   3.8300000e-01   0.0000000e+00
   3.8400000e-01   0.0000000e+00
   3.8500000e-01   0.0000000e+00
   3.8600000e-01   0.0000000e+00
   3.8700000e-01   0.0000000e+00
   3.8800000e-01   0.0000000e+00
   3.8900000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   3.9100000e-01   0.0000000e+00
   3.9200000e-01   0.0000000e+00
   3.9300000e-01   0.0000000e+00
   3.9400000e-01   0.0000000e+00
   3.9500000e-01   0.0000000e+00
   3.9600000e-01   0.0000000e+00
   3.9700000e-01   0.0000000e+00
   3.9800000e-01   0.0000000e+00
   3.9900000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.0100000e-01   0.0000000e+00
   4.0200000e-01   0.0000000e+00
   4.0300000e-01   0.0000000e+00
   4.0400000e-01   0.0000000e+00
   4.0500000e-01   0.0000000e+00
   4.0600000e-01   0.0000000e+00
   4.0700000e-01   0.0000000e+00
   4.0800000e-01   0.0000000e+00
   4.0900000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.1100000e-01   0.0000000e+00
   4.1200000e-01   0.0000000e+00
   4.1300000e-01   0.0000000e+00
   4.1400000e-01   0.0000000e+00
   4.1500000e-01   0.0000000e+00
   4.1600000e-01   0.0000000e+00
   4.1700000e-01   0.0000000e+00
   4.1800000e-01   0.0000000e+00
   4.1900000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.2100000e-01   0.0000000e+00
   4.2200000e-01   0.0000000e+00
   4.2300000e-01   0.0000000e+00
   4.2400000e-01   0.0000000e+00
   4.2500000e-01   0.0000000e+00
   4.2600000e-01   0.0000000e+00
   4.2700000e-01   0.0000000e+00
   4.2800000e-01   0.0000000e+00
   4.2900000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.3100000e-01   0.0000000e+00
   4.3200000e-01   0.0000000e+00
   4.3300000e-01   0.0000000e+00
   4.3400000e-01   0.0000000e+00
   4.3500000e-01   0.0000000e+00
   4.3600000e-01   0.0000000e+00
   4.3700000e-01   0.0000000e+00
   4.3800000e-01   0.0000000e+00
   4.3900000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.4100000e-01   0.0000000e+00
   4.4200000e-01   0.0000000e+00
   4.4300000e-01   0.0000000e+00
   4.4400000e-01   0.0000000e+00
   4.4500000e-01   0.0000000e+00
   4.4600000e-01   0.0000000e+00
   4.4700000e-01   0.0000000e+00
   4.4800000e-01   0.0000000e+00
   4.4900000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.5100000e-01   0.0000000e+00
   4.5200000e-01   0.0000000e+00
   4.5300000e-01   0.0000000e+00
   4.5400000e-01   0.0000000e+00
   4.5500000e-01   0.0000000e+00
   4.5600000e-01   0.0000000e+00
   4.5700000e-01   0.0000000e+00
   4.5800000e-01   0.0000000e+00
   4.5900000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.6100000e-01   0.0000000e+00
   4.6200000e-01   0.0000000e+00
   4.6300000e-01   0.0000000e+00
   4.6400000e-01   0.0000000e+00
   4.6500000e-01   0.0000000e+00
   4.6600000e-01   0.0000000e+00
   4.6700000e-01   0.0000000e+00
   4.6800000e-01   0.0000000e+00
   4.6900000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.7100000e-01   0.0000000e+00
   4.7200000e-01   0.0000000e+00
   4.7300000e-01   0.0000000e+00
   4.7400000e-01   0.0000000e+00
   4.7500000e-01   0.0000000e+00
   4.7600000e-01   0.0000000e+00
   4.7700000e-01   0.0000000e+00
   4.7800000e-01   0.0000000e+00
   4.7900000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.8100000e-01   0.0000000e+00
   4.8200000e-01   0.0000000e+00
   4.8300000e-01   0.0000000e+00
   4.8400000e-01   0.0000000e+00
   4.8500000e-01   0.0000000e+00
   4.8600000e-01   0.0000000e+00
   4.8700000e-01   0.0000000e+00
   4.8800000e-01   0.0000000e+00
   4.8900000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   4.9100000e-01   0.0000000e+00
   4.9200000e-01   0.0000000e+00
   4.9300000e-01   0.0000000e+00
   4.9400000e-01   0.0000000e+00
   4.9500000e-01   0.0000000e+00
   4.9600000e-01   0.0000000e+00
   4.9700000e-01   0.0000000e+00
   4.9800000e-01   0.0000000e+00
   4.9900000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00


==> data/data_illu_Sx_tildeSx_Sy.dat <==
  -5.0000000e-01   1.2029744e-03   0.0000000e+00   8.4378140e-01
  -4.9500000e-01   1.7394122e-03   0.0000000e+00   8.8625660e-01
  -4.9000000e-01   2.4838189e-03   0.0000000e+00   9.2316261e-01
  -4.8500000e-01   3.5027463e-03   0.0000000e+00   9.5363718e-01
  -4.8000000e-01   4.8783029e-03   0.0000000e+00   9.7695040e-01
  -4.7500000e-01   6.7096548e-03   0.0000000e+00   9.9253318e-01
  -4.7000000e-01   9.1138719e-03   0.0000000e+00   1.0000000e+00
  -4.6500000e-01   1.2225792e-02   0.0000000e+00   9.9916453e-01
  -4.6000000e-01   1.6196547e-02   0.0000000e+00   9.9004720e-01
  -4.5500000e-01   2.1190403e-02   0.0000000e+00   9.7287434e-01
  -4.5000000e-01   2.7379616e-02   0.0000000e+00   9.4806888e-01
  -4.4500000e-01   3.4937102e-02   0.0000000e+00   9.7287434e-01
  -4.4000000e-01   4.4026870e-02   0.0000000e+00   9.9004720e-01
  -4.3500000e-01   5.4792382e-02   0.0000000e+00   9.9916453e-01
  -4.3000000e-01   6.7343245e-02   0.0000000e+00   1.0000000e+00
  -4.2500000e-01   8.1740903e-02   0.0000000e+00   9.9253318e-01
  -4.2000000e-01   9.7984291e-02   0.0000000e+00   9.7695040e-01
  -4.1500000e-01   1.1599659e-01   0.0000000e+00   9.5363718e-01
  -4.1000000e-01   1.3561444e-01   0.0000000e+00   9.2316261e-01
  -4.0500000e-01   1.5658090e-01   0.0000000e+00   8.8625660e-01
  -4.0000000e-01   1.7854354e-01   0.0000000e+00   8.4378140e-01
  -3.9500000e-01   2.0105853e-01   0.0000000e+00   7.9669883e-01
  -3.9000000e-01   2.2360142e-01   0.0000000e+00   7.4603513e-01
  -3.8500000e-01   2.4558470e-01   0.0000000e+00   6.9284532e-01
  -3.8000000e-01   2.6638158e-01   0.0000000e+00   6.3817875e-01
  -3.7500000e-01   2.8535488e-01   0.0000000e+00   5.8304757e-01
  -3.7000000e-01   3.0188929e-01   0.0000000e+00   5.2839954e-01
  -3.6500000e-01   3.1542477e-01   0.0000000e+00   4.7509606e-01
  -3.6000000e-01   3.2548881e-01   0.0000000e+00   4.2389630e-01
  -3.5500000e-01   3.3172487e-01   0.0000000e+00   3.7544749e-01
  -3.5000000e-01   3.3391482e-01   3.3391482e-01   3.3391482e-01
  -3.4500000e-01   3.3199366e-01   3.3199366e-01   3.3199366e-01
  -3.4000000e-01   3.2605516e-01   3.2605516e-01   3.2605516e-01
  -3.3500000e-01   3.1634815e-01   3.1634815e-01   3.1634815e-01
  -3.3000000e-01   3.0326394e-01   3.0326394e-01   3.0326394e-01
  -3.2500000e-01   2.8731589e-01   2.8731589e-01   2.8731589e-01
  -3.2000000e-01   2.6911316e-01   2.6911316e-01   2.6911316e-01
  -3.1500000e-01   2.4933078e-01   2.4933078e-01   2.4933078e-01
  -3.1000000e-01   2.2867857e-01   2.2867857e-01   2.2867857e-01
  -3.0500000e-01   2.0787129e-01   2.0787129e-01   2.0787129e-01
  -3.0000000e-01   1.8760211e-01   0.0000000e+00   1.8760211e-01
  -2.9500000e-01   1.6852103e-01   0.0000000e+00   2.0787129e-01
  -2.9000000e-01   1.5121925e-01   0.0000000e+00   2.2867857e-01
  -2.8500000e-01   1.3621979e-01   0.0000000e+00   2.4933078e-01
  -2.8000000e-01   1.2397410e-01   0.0000000e+00   2.6911316e-01
  -2.7500000e-01   1.1486378e-01   0.0000000e+00   2.8731589e-01
  -2.7000000e-01   1.0920616e-01   0.0000000e+00   3.0326394e-01
  -2.6500000e-01   1.0726221e-01   0.0000000e+00   3.1634815e-01
  -2.6000000e-01   1.0924520e-01   0.0000000e+00   3.2605516e-01
  -2.5500000e-01   1.1532859e-01   0.0000000e+00   3.3199366e-01
  -2.5000000e-01   1.2565191e-01   0.0000000e+00   3.3391482e-01
  -2.4500000e-01   1.4032363e-01   0.0000000e+00   3.7544749e-01
  -2.4000000e-01   1.5942046e-01   0.0000000e+00   4.2389630e-01
  -2.3500000e-01   1.8298298e-01   0.0000000e+00   4.7509606e-01
  -2.3000000e-01   2.1100784e-01   0.0000000e+00   5.2839954e-01
  -2.2500000e-01   2.4343707e-01   0.0000000e+00   5.8304757e-01
  -2.2000000e-01   2.8014561e-01   0.0000000e+00   6.3817875e-01
  -2.1500000e-01   3.2092810e-01   0.0000000e+00   6.9284532e-01
  -2.1000000e-01   3.6548618e-01   0.0000000e+00   7.4603513e-01
  -2.0500000e-01   4.1341790e-01   0.0000000e+00   7.9669883e-01
  -2.0000000e-01   4.6421021e-01   0.0000000e+00   8.4378140e-01
  -1.9500000e-01   5.1723595e-01   0.0000000e+00   8.8625660e-01
  -1.9000000e-01   5.7175611e-01   0.0000000e+00   9.2316261e-01
  -1.8500000e-01   6.2692807e-01   0.0000000e+00   9.5363718e-01
  -1.8000000e-01   6.8182004e-01   0.0000000e+00   9.7695040e-01
  -1.7500000e-01   7.3543154e-01   0.0000000e+00   9.9253318e-01
  -1.7000000e-01   7.8671944e-01   0.0000000e+00   1.0000000e+00
  -1.6500000e-01   8.3462849e-01   0.0000000e+00   9.9916453e-01
  -1.6000000e-01   8.7812518e-01   0.0000000e+00   9.9004720e-01
  -1.5500000e-01   9.1623322e-01   0.0000000e+00   9.7287434e-01
  -1.5000000e-01   9.4806888e-01   0.0000000e+00   9.4806888e-01
  -1.4500000e-01   9.7287434e-01   9.7287434e-01   9.7287434e-01
  -1.4000000e-01   9.9004720e-01   9.9004720e-01   9.9004720e-01
  -1.3500000e-01   9.9916453e-01   9.9916453e-01   9.9916453e-01
  -1.3000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -1.2500000e-01   9.9253318e-01   9.9253318e-01   9.9253318e-01
  -1.2000000e-01   9.7695040e-01   9.7695040e-01   9.7695040e-01
  -1.1500000e-01   9.5363718e-01   9.5363718e-01   9.5363718e-01
  -1.1000000e-01   9.2316261e-01   9.2316261e-01   9.2316261e-01
  -1.0500000e-01   8.8625660e-01   8.8625660e-01   8.8625660e-01
  -1.0000000e-01   8.4378140e-01   8.4378140e-01   8.4378140e-01
  -9.5000000e-02   7.9669883e-01   7.9669883e-01   7.9669883e-01
  -9.0000000e-02   7.4603513e-01   7.4603513e-01   7.4603513e-01
  -8.5000000e-02   6.9284532e-01   6.9284532e-01   6.9284532e-01
  -8.0000000e-02   6.3817875e-01   6.3817875e-01   6.3817875e-01
  -7.5000000e-02   5.8304757e-01   5.8304757e-01   5.8304757e-01
  -7.0000000e-02   5.2839954e-01   5.2839954e-01   5.2839954e-01
  -6.5000000e-02   4.7509606e-01   4.7509606e-01   4.7509606e-01
  -6.0000000e-02   4.2389630e-01   4.2389630e-01   4.2389630e-01
  -5.5000000e-02   3.7544749e-01   3.7544749e-01   3.7544749e-01
  -5.0000000e-02   3.3028148e-01   0.0000000e+00   3.3391482e-01
  -4.5000000e-02   2.8881693e-01   0.0000000e+00   3.3199366e-01
  -4.0000000e-02   2.5136662e-01   0.0000000e+00   3.2605516e-01
  -3.5000000e-02   2.1814873e-01   0.0000000e+00   3.1634815e-01
  -3.0000000e-02   1.8930120e-01   0.0000000e+00   3.0326394e-01
  -2.5000000e-02   1.6489782e-01   0.0000000e+00   2.8731589e-01
  -2.0000000e-02   1.4496504e-01   0.0000000e+00   2.6911316e-01
  -1.5000000e-02   1.2949833e-01   0.0000000e+00   2.4933078e-01
  -1.0000000e-02   1.1847699e-01   0.0000000e+00   2.2867857e-01
  -5.0000000e-03   1.1187667e-01   0.0000000e+00   2.0787129e-01
   0.0000000e+00   1.0967885e-01   0.0000000e+00   1.8760211e-01
   5.0000000e-03   1.1187667e-01   0.0000000e+00   2.0787129e-01
   1.0000000e-02   1.1847699e-01   0.0000000e+00   2.2867857e-01
   1.5000000e-02   1.2949833e-01   0.0000000e+00   2.4933078e-01
   2.0000000e-02   1.4496504e-01   0.0000000e+00   2.6911316e-01
   2.5000000e-02   1.6489782e-01   0.0000000e+00   2.8731589e-01
   3.0000000e-02   1.8930120e-01   0.0000000e+00   3.0326394e-01
   3.5000000e-02   2.1814873e-01   0.0000000e+00   3.1634815e-01
   4.0000000e-02   2.5136662e-01   0.0000000e+00   3.2605516e-01
   4.5000000e-02   2.8881693e-01   0.0000000e+00   3.3199366e-01
   5.0000000e-02   3.3028148e-01   0.0000000e+00   3.3391482e-01
   5.5000000e-02   3.7544749e-01   3.7544749e-01   3.7544749e-01
   6.0000000e-02   4.2389630e-01   4.2389630e-01   4.2389630e-01
   6.5000000e-02   4.7509606e-01   4.7509606e-01   4.7509606e-01
   7.0000000e-02   5.2839954e-01   5.2839954e-01   5.2839954e-01
   7.5000000e-02   5.8304757e-01   5.8304757e-01   5.8304757e-01
   8.0000000e-02   6.3817875e-01   6.3817875e-01   6.3817875e-01
   8.5000000e-02   6.9284532e-01   6.9284532e-01   6.9284532e-01
   9.0000000e-02   7.4603513e-01   7.4603513e-01   7.4603513e-01
   9.5000000e-02   7.9669883e-01   7.9669883e-01   7.9669883e-01
   1.0000000e-01   8.4378140e-01   8.4378140e-01   8.4378140e-01
   1.0500000e-01   8.8625660e-01   8.8625660e-01   8.8625660e-01
   1.1000000e-01   9.2316261e-01   9.2316261e-01   9.2316261e-01
   1.1500000e-01   9.5363718e-01   9.5363718e-01   9.5363718e-01
   1.2000000e-01   9.7695040e-01   9.7695040e-01   9.7695040e-01
   1.2500000e-01   9.9253318e-01   9.9253318e-01   9.9253318e-01
   1.3000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3500000e-01   9.9916453e-01   9.9916453e-01   9.9916453e-01
   1.4000000e-01   9.9004720e-01   9.9004720e-01   9.9004720e-01
   1.4500000e-01   9.7287434e-01   9.7287434e-01   9.7287434e-01
   1.5000000e-01   9.4806888e-01   9.4806888e-01   9.4806888e-01
   1.5500000e-01   9.1623322e-01   0.0000000e+00   9.7287434e-01
   1.6000000e-01   8.7812518e-01   0.0000000e+00   9.9004720e-01
   1.6500000e-01   8.3462849e-01   0.0000000e+00   9.9916453e-01
   1.7000000e-01   7.8671944e-01   0.0000000e+00   1.0000000e+00
   1.7500000e-01   7.3543154e-01   0.0000000e+00   9.9253318e-01
   1.8000000e-01   6.8182004e-01   0.0000000e+00   9.7695040e-01
   1.8500000e-01   6.2692807e-01   0.0000000e+00   9.5363718e-01
   1.9000000e-01   5.7175611e-01   0.0000000e+00   9.2316261e-01
   1.9500000e-01   5.1723595e-01   0.0000000e+00   8.8625660e-01
   2.0000000e-01   4.6421021e-01   0.0000000e+00   8.4378140e-01
   2.0500000e-01   4.1341790e-01   0.0000000e+00   7.9669883e-01
   2.1000000e-01   3.6548618e-01   0.0000000e+00   7.4603513e-01
   2.1500000e-01   3.2092810e-01   0.0000000e+00   6.9284532e-01
   2.2000000e-01   2.8014561e-01   0.0000000e+00   6.3817875e-01
   2.2500000e-01   2.4343707e-01   0.0000000e+00   5.8304757e-01
   2.3000000e-01   2.1100784e-01   0.0000000e+00   5.2839954e-01
   2.3500000e-01   1.8298298e-01   0.0000000e+00   4.7509606e-01
   2.4000000e-01   1.5942046e-01   0.0000000e+00   4.2389630e-01
   2.4500000e-01   1.4032363e-01   0.0000000e+00   3.7544749e-01
   2.5000000e-01   1.2565191e-01   0.0000000e+00   3.3391482e-01
   2.5500000e-01   1.1532859e-01   0.0000000e+00   3.3199366e-01
   2.6000000e-01   1.0924520e-01   0.0000000e+00   3.2605516e-01
   2.6500000e-01   1.0726221e-01   0.0000000e+00   3.1634815e-01
   2.7000000e-01   1.0920616e-01   0.0000000e+00   3.0326394e-01
   2.7500000e-01   1.1486378e-01   0.0000000e+00   2.8731589e-01
   2.8000000e-01   1.2397410e-01   0.0000000e+00   2.6911316e-01
   2.8500000e-01   1.3621979e-01   0.0000000e+00   2.4933078e-01
   2.9000000e-01   1.5121925e-01   0.0000000e+00   2.2867857e-01
   2.9500000e-01   1.6852103e-01   0.0000000e+00   2.0787129e-01
   3.0000000e-01   1.8760211e-01   1.8760211e-01   1.8760211e-01
   3.0500000e-01   2.0787129e-01   2.0787129e-01   2.0787129e-01
   3.1000000e-01   2.2867857e-01   2.2867857e-01   2.2867857e-01
   3.1500000e-01   2.4933078e-01   2.4933078e-01   2.4933078e-01
   3.2000000e-01   2.6911316e-01   2.6911316e-01   2.6911316e-01
   3.2500000e-01   2.8731589e-01   2.8731589e-01   2.8731589e-01
   3.3000000e-01   3.0326394e-01   3.0326394e-01   3.0326394e-01
   3.3500000e-01   3.1634815e-01   3.1634815e-01   3.1634815e-01
   3.4000000e-01   3.2605516e-01   3.2605516e-01   3.2605516e-01
   3.4500000e-01   3.3199366e-01   3.3199366e-01   3.3199366e-01
   3.5000000e-01   3.3391482e-01   3.3391482e-01   3.3391482e-01
   3.5500000e-01   3.3172487e-01   0.0000000e+00   3.7544749e-01
   3.6000000e-01   3.2548881e-01   0.0000000e+00   4.2389630e-01
   3.6500000e-01   3.1542477e-01   0.0000000e+00   4.7509606e-01
   3.7000000e-01   3.0188929e-01   0.0000000e+00   5.2839954e-01
   3.7500000e-01   2.8535488e-01   0.0000000e+00   5.8304757e-01
   3.8000000e-01   2.6638158e-01   0.0000000e+00   6.3817875e-01
   3.8500000e-01   2.4558470e-01   0.0000000e+00   6.9284532e-01
   3.9000000e-01   2.2360142e-01   0.0000000e+00   7.4603513e-01
   3.9500000e-01   2.0105853e-01   0.0000000e+00   7.9669883e-01
   4.0000000e-01   1.7854354e-01   0.0000000e+00   8.4378140e-01
   4.0500000e-01   1.5658090e-01   0.0000000e+00   8.8625660e-01
   4.1000000e-01   1.3561444e-01   0.0000000e+00   9.2316261e-01
   4.1500000e-01   1.1599659e-01   0.0000000e+00   9.5363718e-01
   4.2000000e-01   9.7984291e-02   0.0000000e+00   9.7695040e-01
   4.2500000e-01   8.1740903e-02   0.0000000e+00   9.9253318e-01
   4.3000000e-01   6.7343245e-02   0.0000000e+00   1.0000000e+00
   4.3500000e-01   5.4792382e-02   0.0000000e+00   9.9916453e-01
   4.4000000e-01   4.4026870e-02   0.0000000e+00   9.9004720e-01
   4.4500000e-01   3.4937102e-02   0.0000000e+00   9.7287434e-01
   4.5000000e-01   2.7379616e-02   0.0000000e+00   9.4806888e-01
   4.5500000e-01   2.1190403e-02   0.0000000e+00   9.7287434e-01
   4.6000000e-01   1.6196547e-02   0.0000000e+00   9.9004720e-01
   4.6500000e-01   1.2225792e-02   0.0000000e+00   9.9916453e-01
   4.7000000e-01   9.1138719e-03   0.0000000e+00   1.0000000e+00
   4.7500000e-01   6.7096548e-03   0.0000000e+00   9.9253318e-01
   4.8000000e-01   4.8783029e-03   0.0000000e+00   9.7695040e-01
   4.8500000e-01   3.5027463e-03   0.0000000e+00   9.5363718e-01
   4.9000000e-01   2.4838189e-03   0.0000000e+00   9.2316261e-01
   4.9500000e-01   1.7394122e-03   0.0000000e+00   8.8625660e-01
   5.0000000e-01   1.2029744e-03   0.0000000e+00   8.4378140e-01


==> data/eval_fR_over_R_gauss_prop_adx_v2.dat <==
   2.0000000e-01   1.1000000e-01   5.1250000e-01
   4.0000000e-01   2.1000000e-01   6.5000000e-01
   6.0000000e-01   3.0000000e-01   7.4750000e-01
   8.0000000e-01   3.7750000e-01   8.2250000e-01
   1.0000000e+00   4.4750000e-01   8.8750000e-01
   1.2000000e+00   5.0750000e-01   9.4250000e-01
   1.4000000e+00   5.6250000e-01   9.9250000e-01
   1.6000000e+00   6.1250000e-01   1.0375000e+00
   1.8000000e+00   6.5750000e-01   1.0775000e+00
   2.0000000e+00   6.9750000e-01   1.1150000e+00
   2.2000000e+00   7.3750000e-01   1.1500000e+00
   2.4000000e+00   7.7250000e-01   1.1825000e+00
   2.6000000e+00   8.0500000e-01   1.2150000e+00
   2.8000000e+00   8.3750000e-01   1.2425000e+00
   3.0000000e+00   8.6750000e-01   1.2725000e+00
   3.2000000e+00   8.9750000e-01   1.2975000e+00
   3.4000000e+00   9.2500000e-01   1.3225000e+00
   3.6000000e+00   9.5000000e-01   1.3475000e+00
   3.8000000e+00   9.7500000e-01   1.3700000e+00
   4.0000000e+00   1.0000000e+00   1.3900000e+00
   4.2000000e+00   1.0225000e+00   1.4125000e+00
   4.4000000e+00   1.0450000e+00   1.4325000e+00
   4.6000000e+00   1.0675000e+00   1.4525000e+00
   4.8000000e+00   1.0875000e+00   1.4700000e+00
   5.0000000e+00   1.1075000e+00   1.4875000e+00


==> data/eval_fR_over_R_rect_prop_adx_v2.dat <==
   2.0000000e-01   1.1100000e-01   1.0000000e+00
   3.0000000e-01   1.6650000e-01   1.0000000e+00
   4.0000000e-01   2.2200000e-01   1.0000000e+00
   5.0000000e-01   2.7750000e-01   1.0000000e+00
   6.0000000e-01   3.3300000e-01   1.0000000e+00
   7.0000000e-01   3.8850000e-01   1.0000000e+00
   8.0000000e-01   4.4400000e-01   1.0000000e+00
   9.0000000e-01   4.9950000e-01   1.0000000e+00
   1.0000000e+00   5.5510000e-01   1.0000000e+00
   1.1000000e+00   6.1060000e-01   1.0000000e+00
   1.2000000e+00   6.6610000e-01   1.0000000e+00
   1.3000000e+00   7.2160000e-01   1.0000000e+00
   1.4000000e+00   7.7710000e-01   1.0000000e+00
   1.5000000e+00   8.3260000e-01   1.0000000e+00
   1.6000000e+00   8.8810000e-01   1.0000000e+00
   1.7000000e+00   9.4360000e-01   1.0000000e+00
   1.8000000e+00   9.9910000e-01   1.0000000e+00
   1.9000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00   1.0000000e+00


==> data/eval_fR_over_R_triang_prop_adx_v2.dat <==
   2.0000000e-01   1.0750000e-01   5.5000000e-01
   4.0000000e-01   2.0500000e-01   7.0250000e-01
   6.0000000e-01   2.9750000e-01   7.8750000e-01
   8.0000000e-01   3.8000000e-01   8.4750000e-01
   1.0000000e+00   4.5500000e-01   8.8500000e-01
   1.2000000e+00   5.2250000e-01   9.1250000e-01
   1.4000000e+00   5.8500000e-01   9.3250000e-01
   1.6000000e+00   6.3750000e-01   9.4750000e-01
   1.8000000e+00   6.8750000e-01   9.6000000e-01
   2.0000000e+00   7.3000000e-01   9.6750000e-01
   2.2000000e+00   7.6750000e-01   9.7500000e-01
   2.4000000e+00   8.0000000e-01   9.8000000e-01
   2.6000000e+00   8.3000000e-01   9.8250000e-01
   2.8000000e+00   8.5500000e-01   9.8750000e-01
   3.0000000e+00   8.7500000e-01   9.9000000e-01
   3.2000000e+00   8.9500000e-01   9.9000000e-01
   3.4000000e+00   9.1000000e-01   9.9250000e-01
   3.6000000e+00   9.2500000e-01   9.9250000e-01
   3.8000000e+00   9.3750000e-01   9.9500000e-01
   4.0000000e+00   9.4750000e-01   9.9500000e-01
   4.2000000e+00   9.5500000e-01   9.9500000e-01
   4.4000000e+00   9.6250000e-01   9.9500000e-01
   4.6000000e+00   9.6750000e-01   9.9750000e-01
   4.8000000e+00   9.7500000e-01   9.9750000e-01
   5.0000000e+00   9.7750000e-01   9.9750000e-01


==> data/eval_model_bit-theo-sim_dithered_fs-div-fNyq_0-5.dat <==
   1.0000000e+00   8.7500000e-01   9.0170706e-01
   2.0000000e+00   6.4310954e-01   6.5514527e-01
   3.0000000e+00   5.4728878e-01   5.5058903e-01
   4.0000000e+00   5.1462648e-01   5.1550775e-01
   5.0000000e+00   5.0438169e-01   5.0458562e-01
   6.0000000e+00   5.0128826e-01   5.0127994e-01
   7.0000000e+00   5.0037375e-01   5.0030109e-01
   8.0000000e+00   5.0010728e-01   5.0001023e-01


==> data/eval_model_bit-theo-sim_dithered_fs-div-fNyq_1.dat <==
   1.0000000e+00   7.5000000e-01   8.0235381e-01
   2.0000000e+00   2.8621908e-01   3.0968946e-01
   3.0000000e+00   9.4577554e-02   1.0117241e-01
   4.0000000e+00   2.9252962e-02   3.1060353e-02
   5.0000000e+00   8.7633885e-03   9.3251344e-03
   6.0000000e+00   2.5765206e-03   2.7724113e-03
   7.0000000e+00   7.4749437e-04   8.1126488e-04
   8.0000000e+00   2.1456137e-04   2.3558600e-04


==> data/eval_model_bit-theo-sim_dithered_fs-div-fNyq_2.dat <==
   1.0000000e+00   6.0000000e-01   7.2724283e-01
   2.0000000e+00   1.6701031e-01   2.1341318e-01
   3.0000000e+00   4.9636003e-02   5.7965210e-02
   4.0000000e+00   1.4843590e-02   1.6475974e-02
   5.0000000e+00   4.4009780e-03   4.8075923e-03
   6.0000000e+00   1.2899221e-03   1.4190514e-03
   7.0000000e+00   3.7388692e-04   4.2448396e-04
   8.0000000e+00   1.0729220e-04   1.3421067e-04


==> data/eval_model_bit-theo-sim_non-dithered_fs-div-fNyq_0-5.dat <==
   1.0000000e+00   8.7500000e-01   7.4790717e-01
   2.0000000e+00   6.4310954e-01   5.8502389e-01
   3.0000000e+00   5.4728878e-01   5.2141996e-01
   4.0000000e+00   5.1462648e-01   5.0519627e-01
   5.0000000e+00   5.0438169e-01   5.0081020e-01
   6.0000000e+00   5.0128826e-01   4.9955026e-01
   7.0000000e+00   5.0037375e-01   4.9917622e-01
   8.0000000e+00   5.0010728e-01   4.9906379e-01


==> data/eval_model_bit-theo-sim_non-dithered_fs-div-fNyq_1.dat <==
   1.0000000e+00   7.5000000e-01   4.9668904e-01
   2.0000000e+00   2.8621908e-01   1.7180455e-01
   3.0000000e+00   9.4577554e-02   4.4749690e-02
   4.0000000e+00   2.9252962e-02   1.2314429e-02
   5.0000000e+00   8.7633885e-03   3.5752359e-03
   6.0000000e+00   2.5765206e-03   1.0591068e-03
   7.0000000e+00   7.4749437e-04   3.1564678e-04
   8.0000000e+00   2.1456137e-04   9.3247929e-05


==> data/eval_model_bit-theo-sim_non-dithered_fs-div-fNyq_2.dat <==
   1.0000000e+00   6.0000000e-01   4.6680098e-01
   2.0000000e+00   1.6701031e-01   1.3657162e-01
   3.0000000e+00   4.9636003e-02   2.9356712e-02
   4.0000000e+00   1.4843590e-02   7.0820239e-03
   5.0000000e+00   4.4009780e-03   1.9354167e-03
   6.0000000e+00   1.2899221e-03   5.6929587e-04
   7.0000000e+00   3.7388692e-04   1.7818396e-04
   8.0000000e+00   1.0729220e-04   6.2686347e-05

